Multi-Agent Reinforcement Learning with Hierarchical Coordination for Emergency Responder Stationing

An emergency responder management (ERM) system dispatches responders, such as ambulances, when it receives requests for medical aid. ERM systems can also proactively reposition responders between predesignated waiting locations to cover any gaps that arise due to the prior dispatch of responders or significant changes in the distribution of anticipated requests. Optimal repositioning is computationally challenging due to the exponential number of ways to allocate responders between locations and the uncertainty in future requests. The state-of-the-art approach in proactive repositioning is a hierarchical approach based on spatial decomposition and online Monte Carlo tree search, which may require minutes of computation for each decision in a domain where seconds can save lives. We address the issue of long decision times by introducing a novel reinforcement learning (RL) approach, based on the same hierarchical decomposition, but replacing online search with learning. To address the computational challenges posed by large, variable-dimensional, and discrete state and action spaces, we propose: (1) actor-critic based agents that incorporate transformers to handle variable-dimensional states and actions, (2) projections to fixed-dimensional observations to handle complex states, and (3) combinatorial techniques to map continuous actions to discrete allocations. We evaluate our approach using real-world data from two U.S. cities, Nashville, TN and Seattle, WA. Our experiments show that compared to the state of the art, our approach reduces computation time per decision by three orders of magnitude, while also slightly reducing average ambulance response time by 5 seconds.

==> data_nashville/city_level_summary_5_24.csv <==
chain_idx,mcts,static_one,greedy_one,drl,drl_trans_mmc,drl_gtrans_mmc,drl_rnn_mmc,drl_trans_optimal_mmc,drl_gtrans_optimal_mmc,drl_rnn_optimal_mmc,drl_trival,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_gtrans_drl_mmc,diff_rnn_drl_mmc,diff_vpg
50,308.6465563267485,330.8974906567005,321.3940202883075,305.9103043246129,306.31713828083286,300.36198611852643,307.65723438334226,306.80565936999466,300.76988788040575,307.9546182594768,305.9103043246129,478.7068873465029,379.40736785904966,356.1430859583556,340.6059797116925,340.44634276561663,340.4623598505072,0.8944621882471949,0.13299125608669737,-1.8137075239541336,0.5710595668185142,56.48602893694259
51,301.26770833333336,326.8979166666667,321.1614583333333,295.9536458333333,302.1359375,287.9479166666667,298.34010416666666,303.02916666666664,287.4984375,298.89166666666665,295.8953125,464.55,382.2338541666667,363.15208333333334,337.57708333333335,337.84739583333334,338.1401041666667,1.795572575237899,2.0889391814244624,-2.7050618498462686,0.8063622012878578,56.96714892358918
52,306.7421711899791,320.2374739039666,317.24947807933194,308.81941544885177,307.482254697286,300.4973903966597,299.70772442588725,307.2552192066806,300.8632567849687,301.14874739039664,309.32724425887267,473.55323590814197,377.8282881002088,352.67745302713985,342.9853862212944,342.59498956158666,345.7082463465553,-0.672640434816415,-0.4329911542712666,-2.6947868676250457,-2.9504916359359035,53.343090563091316
53,301.71154869611496,327.0133049494412,316.6114954763172,300.457690260777,299.0510910058542,300.1011176157531,299.21447578499203,298.5737094199042,301.07982969664715,300.1383714741884,300.46407663650876,468.63544438531136,376.96487493347524,356.0590739755189,341.4741883980841,340.95476317189997,340.5769026077701,0.4173161400028437,-0.4681521893155661,-0.11867649142693656,-0.4137735581691807,55.973855746067755
54,308.996823716252,332.88883006881946,323.4568554790895,304.4573848597141,307.0259396506088,295.4473266278454,307.4939121228163,306.5383800952885,295.3573319216517,308.2742191635786,304.4716781365802,462.502382212811,384.51032292218105,363.0428798305982,343.38221281101113,343.78136580201163,342.78665960825833,1.4909931840311605,0.8436500208652149,-2.959382389762131,0.9973570733064457,51.910383919877596
55,311.7011972930765,338.04060385216036,323.41384695471106,309.64549713690786,309.23581467985423,299.9495054659032,311.29672045809474,309.46642373763666,302.6408120770432,312.20093701197294,309.87090057261844,475.39979177511714,384.7886517438834,364.0088495575221,343.6897449245185,348.69703279541903,350.23633524206144,0.663888277135107,-0.13230693190816709,-3.131320093673973,0.5332625006514459,53.530342333679094
56,317.06465067778936,341.10792492179354,331.17205422314913,312.70959332638165,310.4025026068822,297.211157455683,312.71845672575597,309.0620437956204,297.6381647549531,314.73409801876954,312.7335766423358,476.73826903023985,389.02294056308654,370.48279457768507,349.7090719499479,348.0432742440042,350.00573514077166,1.3926842809910993,-0.7377742060799192,-4.956175378515681,0.0028343867804110526,52.453995401624276
57,303.4971664090675,329.91653786707883,317.18753219989696,299.1901081916538,303.6924265842349,287.5960844925296,298.35239567233384,302.52756311179803,290.69654817104583,297.9716640906749,299.1901081916538,468.40958268933537,384.6213292117465,361.87892838742914,336.6032972694487,338.0273055126224,339.747552807831,1.4395723987822253,1.5048353101624077,-3.875136036147742,-0.2799933876100384,56.55918089019299
58,308.13502109704643,336.2700421940928,320.84282700421943,303.3122362869198,307.9704641350211,298.98997890295357,304.6782700421941,306.9847046413502,300.28270042194094,304.28006329113924,303.2120253164557,472.78270042194094,381.59757383966246,366.05959915611817,343.25474683544303,343.52742616033754,343.59388185654007,1.590039646657869,1.5357863253808155,-1.4250191277735276,0.4503721221395276,55.87326980594006
59,309.7559585492228,330.49948186528496,314.7077720207254,300.0461139896373,304.47772020725387,293.31295336787565,298.88911917098443,304.9647668393782,293.90310880829014,299.3056994818653,300.0476683937824,461.02124352331606,373.2663212435233,356.14145077720207,334.5652849740933,335.3787564766839,336.88134715025905,3.236117418911418,1.4769750418329368,-2.244041934832128,-0.38560566683188224,53.6501297727983


==> data_nashville/city_level_summary_5_26.csv <==
chain_idx,mcts,static_one,greedy_one,drl,drl_trans_mmc,drl_gtrans_mmc,drl_rnn_mmc,drl_trans_optimal_mmc,drl_gtrans_optimal_mmc,drl_rnn_optimal_mmc,drl_trival,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_gtrans_drl_mmc,diff_rnn_drl_mmc,diff_vpg
50,298.62146289375335,315.5632674853177,310.3561131873999,291.3945541911372,293.6262680192205,300.36198611852643,307.65723438334226,294.0320341697811,300.76988788040575,307.9546182594768,291.88734650293645,474.84890549919913,371.671115856914,349.125467164976,329.4874532835024,334.01174586225306,332.1473571809931,2.48011110663232,0.7658735539098019,3.077419189346662,5.580982883275747,62.95737125812137
51,290.20677083333334,314.19375,311.36145833333336,282.05677083333336,280.8078125,287.9479166666667,298.34010416666666,282.2651041666667,287.4984375,298.89166666666665,284.5463541666667,458.0776041666667,373.70416666666665,355.6302083333333,329.6947916666667,330.9796875,330.1432291666667,2.889489224428437,-0.44280388293580614,2.088638331896095,5.773069472937802,62.406171925347465
52,292.75939457202503,307.6758872651357,302.7035490605428,294.05584551148223,292.89822546972863,300.4973903966597,299.70772442588725,293.64352818371606,300.8632567849687,301.14874739039664,292.3335073068894,466.2630480167015,368.54697286012527,345.5751565762004,333.9598121085595,331.8366388308977,334.0114822546973,-0.4408859606929931,-0.3936735349504897,2.1905855583224314,1.922042700621751,58.56275436581822
53,286.8110697179351,312.45130388504526,302.4385311335817,286.63704097924426,289.8994145822246,300.1011176157531,299.21447578499203,289.70835550824904,301.07982969664715,300.1383714741884,284.8318254390633,465.5550824906865,369.77860564129855,343.2836615220862,330.84619478445984,330.28632251197445,331.02820649281534,0.06071397405453392,1.1381549264655502,4.697256359649544,4.387930730368696,62.41972108705864
54,295.1064055055585,320.5749073583907,309.0809952355744,290.782424563261,290.79301217575437,295.4473266278454,307.4939121228163,290.80042350449975,295.3573319216517,308.2742191635786,290.7718369507676,453.86871360508206,378.47379565907886,353.77607199576494,334.16887241926946,333.32980412916885,333.8665960825834,1.487015918789414,0.0036410771762762782,1.6042586038653734,5.74707621502746,56.085332284703114
55,297.81572097865694,323.55231650182196,315.2061426340448,292.71004685059864,290.96824570536177,299.9495054659032,311.29672045809474,291.64497657470065,302.6408120770432,312.20093701197294,294.50546590317543,468.8152004164498,384.08485163977093,351.7730348776679,334.32639250390423,337.59448204060385,339.3232691306611,1.7442770355826804,-0.5950602529628597,2.4732525218034724,6.349858437548907,60.163686030133604
56,299.61418143899897,329.5307612095933,314.5312825860271,293.2653806047967,298.44890510948903,297.211157455683,312.71845672575597,297.52033368091764,297.6381647549531,314.73409801876954,297.6866527632951,474.79405630865483,379.5954118873827,363.11001042752866,339.81126173096976,339.03806047966634,341.8759124087591,2.164865427044012,1.7675200850514439,1.34546288510052,6.633267138740175,61.899115173258544
57,287.68572900566716,315.54198866563627,303.8402885110768,282.4507985574446,285.7387944358578,287.5960844925296,298.35239567233384,286.2308088614116,290.69654817104583,297.9716640906749,283.6862442040185,467.54971664090675,375.38382277176714,352.349819680577,326.6316331787738,329.35548686244204,331.0783101494075,1.8533955205504105,1.1640950902620615,1.8216574218814046,5.6298644564303375,65.53315445692283
58,294.0970464135021,321.8127637130802,309.0068565400844,283.95411392405066,291.51160337552744,298.98997890295357,304.6782700421941,290.2336497890295,300.28270042194094,304.28006329113924,291.03850210970467,468.78270042194094,374.4177215189873,352.9087552742616,331.95569620253167,333.8792194092827,332.34229957805906,3.5720322376327185,2.6615178583037498,5.295174199492161,7.298417280084384,65.09100500207103
59,295.89637305699483,319.20880829015545,304.10310880829013,286.60259067357515,288.06321243523314,293.31295336787565,298.88911917098443,288.66062176165804,293.90310880829014,299.3056994818653,288.4321243523316,457.8865284974093,368.5,350.41243523316064,326.9129533678757,327.69896373057,328.4538860103627,3.242741931110036,0.5096331328426682,2.3413475358089975,4.286956537459555,59.76356927593767


==> data_nashville/city_level_summary_5_28.csv <==
chain_idx,mcts,static_one,greedy_one,drl,drl_trans_mmc,drl_gtrans_mmc,drl_rnn_mmc,drl_trans_optimal_mmc,drl_gtrans_optimal_mmc,drl_rnn_optimal_mmc,drl_trival,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_gtrans_drl_mmc,diff_rnn_drl_mmc,diff_vpg
50,283.85584623598504,309.5483182060865,297.83288841430857,284.096636412173,283.6550987720235,300.36198611852643,307.65723438334226,285.4911906033102,300.76988788040575,307.9546182594768,283.98291510945006,462.44260544580885,348.21890016017085,322.7148958889482,309.90549919914577,311.4703683929525,311.81260010678056,-0.08475643331397976,-0.15541811607684272,5.725287673858749,8.293163294262694,62.77651551456176
51,282.23645833333336,307.0151041666667,301.3328125,277.19114583333334,281.0885416666667,287.9479166666667,298.34010416666666,282.75364583333334,287.4984375,298.89166666666665,277.21510416666666,452.8520833333333,350.8354166666667,326.3354166666667,308.2890625,310.05104166666666,314.83697916666665,1.8201564428878318,1.4060318635418227,3.8806329116302547,7.629738053050784,63.37177075837033
52,285.3220250521921,303.2150313152401,297.43789144050106,286.83402922755744,285.2552192066806,300.4973903966597,299.70772442588725,284.78705636743217,300.8632567849687,301.14874739039664,286.9211899791232,466.1972860125261,344.47651356993737,315.7327766179541,313.6764091858038,313.2964509394572,313.25887265135697,-0.5271355631816655,-0.5504263302121389,4.763507735082063,4.488203590417291,62.53207029444623
53,279.551357104843,307.3257051623204,295.7376263970197,277.7982969664715,286.52687599787123,300.1011176157531,299.21447578499203,285.56093666844066,301.07982969664715,300.1383714741884,277.7982969664715,465.76955827567855,344.5598722724854,320.1330494944119,308.6673762639702,311.64821713677486,314.7078233102714,0.631055034359364,3.1420563504941814,8.028422381571822,7.7092548991059155,67.66465574549363
54,285.06458443620966,314.3626257278984,305.48914769719426,283.9867654843833,282.5431445209105,295.4473266278454,307.4939121228163,283.42085759661194,295.3573319216517,308.2742191635786,283.9867654843833,451.45526733721545,354.8141874007411,332.51508734780305,315.47591318157754,316.636844891477,318.38803599788247,0.37953140174965067,-0.5083409295536885,4.035596913790819,8.277550046509372,58.97053039326983
55,287.82613222280065,316.40864133263926,305.49713690786047,286.59135866736074,288.640291514836,299.9495054659032,311.29672045809474,289.40864133263926,302.6408120770432,312.20093701197294,286.59135866736074,465.6304008328995,353.3232691306611,327.49557522123894,313.6668401874024,313.03071317022386,315.89484643414886,0.4308481460088562,0.7149318308139971,4.661043117509667,8.62041406468535,62.471891336174174
56,291.3029197080292,320.247653806048,311.1511991657977,287.91657977059435,288.7544316996872,297.211157455683,312.71845672575597,289.8879040667362,297.6381647549531,314.73409801876954,287.91657977059435,473.6976016684046,355.75808133472367,335.59228362877997,321.25182481751824,318.36548488008344,321.2752867570386,1.1761531552413607,0.29100509937997227,3.228218983600865,8.614257982268061,64.5259894535551
57,277.62648119526017,306.1761978361669,294.24832560535805,274.57650695517776,279.69603297269447,287.5960844925296,298.35239567233384,280.8325605358063,290.69654817104583,297.9716640906749,274.57650695517776,462.3086038124678,350.48480164863474,325.13446676970636,304.25605358062853,308.6955177743431,310.2065945388975,1.1107921336402928,1.8645171337810134,4.741693920477023,8.659112529622677,68.37150743123689
58,281.92932489451476,315.3175105485232,301.1666666666667,280.69303797468353,287.13871308016877,298.98997890295357,304.6782700421941,287.3876582278481,300.28270042194094,304.28006329113924,280.69303797468353,464.50369198312234,355.537447257384,329.80696202531647,313.9388185654008,316.57120253164555,315.5416666666667,0.4404408918552279,2.2963430628680532,6.5184876191764625,8.545004265361875,65.48457893174293
59,286.45854922279796,309.33937823834196,298.5844559585492,279.1269430051814,281.98549222797925,293.31295336787565,298.88911917098443,283.5,293.90310880829014,299.3056994818653,279.1269430051814,453.8,346.28911917098446,326.69067357512955,307.36476683937826,308.16528497409325,307.9378238341969,2.626620754944637,1.024103654065675,5.082279127182267,7.079995916207993,62.5783577587407


==> data_nashville/city_level_summary_6_24.csv <==
chain_idx,mcts,static_one,greedy_one,drl,drl_trans_mmc,drl_gtrans_mmc,drl_rnn_mmc,drl_trans_optimal_mmc,drl_gtrans_optimal_mmc,drl_rnn_optimal_mmc,drl_trival,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_gtrans_drl_mmc,diff_rnn_drl_mmc,diff_vpg
50,306.9087026161239,330.8974906567005,321.3940202883075,311.63534436732516,310.7688200747464,296.57875066737853,314.14682327816337,311.8788040576615,297.85851575013345,313.5483182060865,316.73838761345434,467.64548852108913,361.36465563267484,351.447410571276,326.92578750667377,329.02616123865454,330.5664709022958,-1.5167219754220078,-0.27805712934711735,-4.8314781914465375,0.8059031031723802,50.06176191936513
51,307.65052083333336,326.8979166666667,321.1614583333333,297.04791666666665,311.12604166666665,286.2057291666667,307.0239583333333,310.46458333333334,285.96510416666666,302.7515625,306.2526041666667,463.9869791666667,363.9078125,348.74010416666664,326.921875,326.215625,328.30833333333334,3.5693245337803385,4.739344802676336,-3.6499793102964477,3.358394759543567,56.19937159408907
52,310.0365344467641,320.2374739039666,317.24947807933194,303.76670146137786,308.40657620041753,288.3684759916493,307.2510438413361,308.26826722338205,287.49791231732775,306.7713987473904,316.73016701461376,469.0036534446764,357.93162839248436,344.05845511482255,321.39874739039664,320.7787056367432,321.1367432150313,2.064029057570491,1.527446792791277,-5.069095919878619,1.1470455330342642,54.396005614956266
53,304.9281532730176,327.0133049494412,316.6114954763172,304.0920702501331,305.7376263970197,290.9755188930282,305.589143161256,304.1974454497073,290.0489622139436,304.67482703565724,314.391165513571,494.26609898882384,357.1756253326237,345.916977115487,323.1554018094731,326.47738158594996,328.7456093666844,0.2749440398747599,0.5411374737700558,-4.313348699397441,0.4923090924046456,62.538305777675085
54,312.00052938062464,332.88883006881946,323.4568554790895,305.51879301217576,308.9507676019058,296.1979883536263,311.3928004235045,307.6950767601906,294.90788777130757,310.51879301217576,306.4393859184754,465.7781895182636,370.34039174166224,358.6289041821069,327.12122816304924,328.29062996294334,329.34092112228694,2.1215507905566264,1.1233268356075428,-3.0508122157244943,1.9226337448559725,52.454840805717986
55,314.0447683498178,338.04060385216036,323.41384695471106,308.6694429984383,314.52368558042684,296.22592399791773,312.0801665799063,314.461738677772,295.3628318584071,310.1665799062988,322.9619989588756,483.7360749609578,366.85736595523167,356.0463300364394,330.02446642373764,331.8360229047371,334.923477355544,1.7414504329172287,1.8966058075331342,-4.031341385672411,1.1049761026993727,56.71654124940553
56,316.66684045881124,341.10792492179354,331.17205422314913,323.2643378519291,320.1157455683003,303.7288842544317,317.0078206465068,318.34254431699685,303.80396246089674,314.70959332638165,330.0563086548488,494.1266944734098,380.3196037539103,367.0422314911366,337.4478623566215,336.11470281543274,338.17205422314913,-2.0408986147243495,-0.9739992677667346,-6.043182408337782,-1.9354183164763767,52.855306513811634
57,302.7949510561566,329.91653786707883,317.18753219989696,302.6785162287481,302.8387429160227,287.54817104585265,302.3827923750644,303.86192684183413,287.7903142709943,308.9495105615662,310.3797011849562,472.9052035033488,363.83616692426585,346.9958784131891,322.365275631118,320.84544049459043,323.01854714064916,0.03846815058407259,0.05293626031703437,-4.9988170192630195,-0.09770229396135617,56.240095727822506
58,313.80274261603375,336.2700421940928,320.84282700421943,308.8481012658228,314.58913502109704,296.6867088607595,313.5606540084388,312.8681434599156,299.2310126582278,315.6197257383966,315.18459915611817,483.5474683544304,371.36761603375527,357.4129746835443,337.24630801687766,338.5126582278481,337.7768987341772,1.6042324138967465,1.8588535049250645,-3.9376613795647333,1.5258480538819872,56.56481823025535
59,309.39689119170987,330.49948186528496,314.7077720207254,306.8787564766839,306.99378238341967,293.60725388601037,311.27046632124353,307.1704663212435,292.40932642487047,308.61139896373055,312.03937823834195,464.28290155440413,364.7958549222798,353.099481865285,325.76839378238344,326.9668393782383,328.2974093264249,0.8205633859889792,0.03748252503900246,-4.324672956527016,1.4310895595972242,51.29196523242543


==> data_nashville/city_level_summary_6_26.csv <==
chain_idx,mcts,static_one,greedy_one,drl,drl_trans_mmc,drl_gtrans_mmc,drl_rnn_mmc,drl_trans_optimal_mmc,drl_gtrans_optimal_mmc,drl_rnn_optimal_mmc,drl_trival,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_gtrans_drl_mmc,diff_rnn_drl_mmc,diff_vpg
50,296.20928990923653,315.5632674853177,310.3561131873999,294.8216764548852,292.1051788574479,296.57875066737853,314.14682327816337,290.7447944474106,297.85851575013345,313.5483182060865,298.0144153764015,454.99412706887347,336.8782701548318,328.0421783235451,303.291510945008,307.7095568606514,307.8862786972771,0.4706619509924836,-0.9214036193342743,0.595978638213253,6.554859552952633,54.328586873258104
51,289.46979166666665,314.19375,311.36145833333336,286.90625,283.52760416666666,286.2057291666667,307.0239583333333,285.83802083333336,285.96510416666666,302.7515625,288.1625,443.1411458333333,341.271875,334.80572916666665,305.97291666666666,303.62916666666666,304.67760416666664,0.8935119631122193,-1.1776131866535975,-0.24416367135024572,7.011944958791704,54.45503394691936
52,291.36012526096033,307.6758872651357,302.7035490605428,292.4650313152401,288.5495824634655,288.3684759916493,307.2510438413361,290.3815240083507,287.49791231732775,306.7713987473904,295.46085594989563,458.0996868475992,333.9838204592902,323.7802713987474,299.8893528183716,302.4034446764092,303.0412317327766,-0.3777908248760187,-1.3387750440339654,-1.400699189632427,5.055651425950682,56.63400331570786
53,289.6248004257584,312.45130388504526,302.4385311335817,288.915380521554,290.8430015965939,290.9755188930282,305.589143161256,290.9265566790846,290.0489622139436,304.67482703565724,294.2490686535391,457.5055880787653,336.7546567323044,326.47259180415114,301.4965407131453,300.97392229909525,301.6285258116019,0.2455459113750581,0.6671922663169148,0.7130594320576465,5.7711578419959055,58.352797712904696
54,297.1461090524087,320.5749073583907,309.0809952355744,289.358390682901,290.7125463208047,296.1979883536263,311.3928004235045,289.6506087877184,294.90788777130757,310.51879301217576,297.1937533086289,460.9687665431445,345.0476442562202,336.13710958178933,306.71466384330336,305.7543673901535,307.34886183165696,2.6913746482789898,0.46798561282697926,2.3637115393762884,7.6149199228683635,59.3072056611989
55,300.18688183237896,323.55231650182196,315.2061426340448,292.28735033836546,292.7444039562728,296.22592399791773,312.0801665799063,292.1098386257158,295.3628318584071,310.1665799062988,298.46330036439355,479.1608537220198,342.76939094221757,338.02082248828737,307.1119208745445,308.8662155127538,309.09213951067153,2.702659381211207,0.1563713302605171,1.3475005521083274,6.771697857819624,63.93485833968555
56,297.87226277372264,329.5307612095933,314.5312825860271,305.03284671532845,301.01147028154327,303.7288842544317,317.0078206465068,300.2012513034411,303.80396246089674,314.70959332638165,308.8706986444213,476.6058394160584,350.43430656934305,345.2466110531804,311.8847758081335,313.1293013555787,313.55474452554745,-2.3474796300506005,-1.3183420989209478,-0.42748263832506633,3.925798175549917,56.24738271575397
57,289.7521895929933,315.54198866563627,303.8402885110768,283.1087068521381,283.48634724368884,287.54817104585265,302.3827923750644,283.94899536321486,287.7903142709943,308.9495105615662,289.33127253992785,448.080370942813,337.65378670788255,331.1962905718702,297.28284389489954,296.0937660999485,301.34775888717155,2.346619012436445,0.13339059605397077,1.568112914320651,6.808015810334223,58.27149080824146
58,296.88871308016877,321.8127637130802,309.0068565400844,298.09651898734177,294.9736286919831,296.6867088607595,313.5606540084388,293.80696202531647,299.2310126582278,315.6197257383966,296.87869198312234,465.7558016877637,347.4145569620253,336.7315400843882,311.2911392405063,311.5464135021097,312.63502109704643,-0.40517276460524,-1.0476104538111972,-0.47293746715711815,5.1876268376531085,56.24328766735494
59,294.93056994818653,319.20880829015545,304.10310880829013,293.37927461139896,292.0077720207254,293.60725388601037,311.27046632124353,293.059585492228,292.40932642487047,308.61139896373055,295.0279792746114,454.38860103626945,343.220725388601,334.6124352331606,304.5813471502591,303.780310880829,305.5046632124352,0.528767868433233,-0.46748448488401967,0.07770803677709961,6.09831479525699,54.88094775547401


==> data_nashville/city_level_summary_6_28.csv <==
chain_idx,mcts,static_one,greedy_one,drl,drl_trans_mmc,drl_gtrans_mmc,drl_rnn_mmc,drl_trans_optimal_mmc,drl_gtrans_optimal_mmc,drl_rnn_optimal_mmc,drl_trival,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_gtrans_drl_mmc,diff_rnn_drl_mmc,diff_vpg
50,287.66631073144686,309.5483182060865,297.83288841430857,285.0411105178857,287.3331553657234,296.57875066737853,314.14682327816337,286.5125467164976,297.85851575013345,313.5483182060865,286.0144153764015,432.057661505606,326.54778430325683,319.1158569140417,295.9540843566471,297.9151094500801,298.64228510411107,0.9209900315050883,0.8041102715581373,4.047710917393735,10.211057874211908,51.57731483736108
51,283.6010416666667,307.0151041666667,301.3328125,281.70416666666665,281.3776041666667,286.2057291666667,307.0239583333333,282.54583333333335,285.96510416666666,302.7515625,283.1744791666667,436.39635416666664,331.7447916666667,326.30625,297.5364583333333,298.4682291666667,300.18854166666665,0.6733570974278653,-0.11592391545503086,1.597975121655413,8.988078510257512,54.91299235308908
52,286.55062630480165,303.2150313152401,297.43789144050106,285.1586638830898,279.143006263048,288.3684759916493,307.2510438413361,279.05062630480165,287.49791231732775,306.7713987473904,284.3402922755741,452.7724425887265,321.60751565762007,312.50208768267225,294.02035490605425,295.80688935281836,293.4117954070981,0.48813611438527,-2.1095826225739756,1.1256232108996949,7.747399169784243,58.7791289323601
53,282.5598722724854,307.3257051623204,295.7376263970197,281.46460883448646,284.91804151144225,290.9755188930282,305.589143161256,286.607237892496,290.0489622139436,304.67482703565724,280.5934007450772,450.8430015965939,325.625332623736,318.8243746673763,291.78765300691856,292.98137307078235,295.36295902075574,0.38913007306115727,1.226950944652004,3.3790784915820753,8.571072017425763,60.17750987006306
54,289.88565378507144,314.3626257278984,305.48914769719426,283.5770248808894,278.89941768131285,296.1979883536263,311.3928004235045,280.17946003176286,294.90788777130757,310.51879301217576,282.10005293806245,452.0259396506088,334.7803070407623,327.50820539968237,296.1122286924299,297.18898888300686,298.9274748544203,2.2246615031072654,-1.649501471969127,4.450629763831559,9.808896032497195,59.40146767548354
55,290.52420614263406,316.40864133263926,305.49713690786047,285.8178032274857,289.17542946382093,296.22592399791773,312.0801665799063,289.9229567933368,295.3628318584071,310.1665799062988,286.73867777199376,471.25611660593444,332.756376887038,324.70327954190526,298.78084331077565,298.10359187922955,299.2269651223321,1.646644422426861,1.1747435598554636,3.641522904767449,9.188498076698913,64.87990296071804
56,293.04014598540147,320.247653806048,311.1511991657977,295.39885297184566,291.8597497393118,303.7288842544317,317.0078206465068,291.570385818561,303.80396246089674,314.70959332638165,293.8696558915537,470.38216892596455,337.5281543274244,337.94160583941607,305.599582898853,306.93847758081336,307.4379562043796,-0.7984821073997188,-1.1980761593787184,2.8199267528570875,7.3151833384812335,59.23628822309492
57,280.3534260690366,306.1761978361669,294.24832560535805,275.9670273055126,277.33848531684697,287.54817104585265,302.3827923750644,279.0757341576507,287.7903142709943,308.9495105615662,275.17156105100463,447.45749613601237,327.95054095826896,320.1215868109222,288.9866048428645,285.6893353941267,289.83616692426585,1.5894648017742916,0.4969644470663807,4.196567920963619,9.572072913010699,62.14165166936744
58,291.13449367088606,315.3175105485232,301.1666666666667,289.0870253164557,286.88976793248946,296.6867088607595,313.5606540084388,285.75791139240505,299.2310126582278,315.6197257383966,289.07067510548524,450.17352320675104,338.75,323.7795358649789,301.915611814346,302.42774261603375,301.71677215189874,0.7082532853866556,-0.7600677967338617,2.6288566690202093,8.465834350466777,55.722493153734014
59,287.9886010362694,309.33937823834196,298.5844559585492,286.8766839378238,286.10673575129533,293.60725388601037,311.27046632124353,284.2093264248705,292.40932642487047,308.61139896373055,287.51658031088084,452.9481865284974,329.64455958549223,323.83678756476684,294.9015544041451,295.7093264248705,297.51088082901555,0.3875940990333599,-0.26838994928405185,2.3461544018841525,8.503229348784123,57.88950858992327


==> data_nashville/city_level_summary_7_24.csv <==
chain_idx,mcts,static_one,greedy_one,drl,drl_trans_mmc,drl_gtrans_mmc,drl_rnn_mmc,drl_trans_optimal_mmc,drl_gtrans_optimal_mmc,drl_rnn_optimal_mmc,drl_trival,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_gtrans_drl_mmc,diff_rnn_drl_mmc,diff_vpg
50,326.1777896422851,330.8974906567005,321.3940202883075,312.5349706353444,312.77789642285103,298.19006940736784,311.3246129204485,314.35130806193274,296.9439402028831,312.4415376401495,312.2589428723972,451.42178323545113,376.5851575013348,367.62573411639084,351.21195942338494,350.6631073144688,350.10891617725576,4.365213588484702,0.07772755381991266,-4.589854760513732,-0.38727113079070824,44.43880706142012
51,311.39270833333336,326.8979166666667,321.1614583333333,293.90260416666666,306.6177083333333,288.4057291666667,306.7260416666667,306.8421875,287.03802083333335,302.6119791666667,295.22239583333334,443.5265625,383.54479166666664,372.825,354.02760416666666,352.9557291666667,353.82239583333336,5.950986455617925,4.326298571841223,-1.8703049656827178,4.363158855417313,50.90936800562829
52,314.60490605427975,320.2374739039666,317.24947807933194,308.9535490605428,305.85647181628394,289.8580375782881,307.5788100208768,306.5480167014614,291.06471816283926,311.562630480167,308.91597077244256,449.92379958246346,373.41388308977037,361.85177453027137,347.86951983298536,348.6028183716075,346.14352818371606,1.8291930974482864,-1.002441063932219,-6.180706303688633,-0.4449662558809453,45.6282994484378
53,314.2315061202767,327.0133049494412,316.6114954763172,304.5598722724854,308.0824906865354,296.89568919638106,310.3214475784992,307.7307078233103,295.57849920170304,309.756785524215,305.57424161788185,453.11868014901546,376.0516232038318,366.2166045769026,349.0963278339542,349.62586482171366,351.29962746141564,3.175610028867576,1.1566259165286064,-2.516478293387023,1.891770988418005,48.77819483179209
54,319.52938062466916,332.88883006881946,323.4568554790895,304.0682901005823,310.9655902593965,297.0571731074643,320.06087877183694,310.35892006352566,296.3398623610376,321.4775013234516,303.21492853361565,445.217575436739,391.04605611434624,374.4409740603494,357.66966649020645,358.5378507146638,359.73530968766545,5.084742811877059,2.2683391801666093,-2.305770519773318,5.259538462877684,46.42025818919367
55,319.9583550234253,338.04060385216036,323.41384695471106,303.15877147319105,316.37272254034355,297.71993753253514,311.05570015616865,315.62311296199897,298.390942217595,313.4778761061947,305.04685059864653,446.09682457053617,388.0640291514836,373.1405517959396,361.02602811035916,360.85840707964604,360.56585111920873,5.541513269959895,4.358755975603045,-1.7940546183856265,2.604882136381115,47.149568657618545
56,323.81908237747655,341.10792492179354,331.17205422314913,311.7325338894682,313.53597497393116,303.9301355578728,318.08602711157454,312.34775808133475,304.007299270073,318.61366006256515,312.16684045881124,462.8211678832117,385.1329509906152,378.9650677789364,358.9228362877998,360.01251303441086,361.0490093847758,3.8772175419758788,0.5785219341598864,-2.5029143523280446,2.0381232407263354,48.46739354042378
57,312.78258629572383,329.91653786707883,317.18753219989696,297.62957238536836,301.84080370942814,292.8428645028336,312.7640391550747,301.68418341061306,292.18907779495106,312.6862442040185,297.67490984028854,441.9453889747553,384.64348274085523,372.77331272539925,344.8366821226172,348.01751674394643,348.7269448737764,5.0912326315261005,1.4149236886337064,-1.6082769746875036,5.085001012638078,48.488399668339405
58,321.2663502109705,336.2700421940928,320.84282700421943,308.7489451476793,315.790611814346,299.4372362869198,318.51213080168776,314.57278481012656,299.1503164556962,319.71835443037975,309.834388185654,451.664029535865,385.59599156118145,379.5638185654008,358.0954641350211,356.07278481012656,357.6476793248945,4.054234114809331,2.280709546488831,-3.0159483966189953,3.162176197667193,46.2884445871798
59,313.7367875647668,330.49948186528496,314.7077720207254,307.8880829015544,308.53367875647666,292.84145077720206,311.2238341968912,308.6124352331606,293.48911917098445,312.8160621761658,307.90777202072536,446.1860103626943,382.76839378238344,366.4362694300518,349.88860103626945,349.69637305699484,346.2015544041451,1.899620345189682,0.20968523654378482,-4.887045962465341,1.0834298177118313,44.91824631788685


==> data_nashville/city_level_summary_7_26.csv <==
chain_idx,mcts,static_one,greedy_one,drl,drl_trans_mmc,drl_gtrans_mmc,drl_rnn_mmc,drl_trans_optimal_mmc,drl_gtrans_optimal_mmc,drl_rnn_optimal_mmc,drl_trival,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_gtrans_drl_mmc,diff_rnn_drl_mmc,diff_vpg
50,298.89428723972236,315.5632674853177,310.3561131873999,292.6358782701548,293.70315002669514,298.19006940736784,311.3246129204485,294.58195408435665,296.9439402028831,312.4415376401495,292.2669514148425,433.7885744794447,365.78376935397756,353.47250400427123,337.03790710090766,335.5894287239722,337.84516817939135,2.1386335149888622,0.36470981031076466,1.8979870718673535,6.386344272195036,48.234924932540544
51,297.20520833333336,314.19375,311.36145833333336,279.7125,283.7765625,288.4057291666667,306.7260416666667,284.6145833333333,287.03802083333335,302.6119791666667,279.23541666666665,433.246875,372.1588541666667,360.53489583333334,342.1848958333333,342.0015625,341.3041666666667,6.253817163456543,1.45294275372035,3.1079158659933674,9.657609748104464,54.89006569245208
52,297.31002087682674,307.6758872651357,302.7035490605428,292.58872651356995,292.2964509394572,289.8580375782881,307.5788100208768,293.2536534446764,291.06471816283926,311.562630480167,292.6988517745303,432.2672233820459,360.4963465553236,347.44780793319416,335.22964509394575,333.72181628392485,335.59394572025053,1.6136282554406005,-0.09989297181591679,-0.9332857652515294,5.123260792008549,47.73885123082411
53,296.96753592336347,312.45130388504526,302.4385311335817,286.65087812666314,290.1096327833954,296.89568919638106,310.3214475784992,290.04097924427884,295.57849920170304,309.756785524215,286.59872272485364,439.06865353911655,361.2831293241086,353.51836083022886,338.4385311335817,339.52474720596064,341.68919638105376,3.5990323365211108,1.2066087776657446,3.5739681443400326,8.257630189912303,53.17191993568713
54,300.571201694018,320.5749073583907,309.0809952355744,285.58920063525676,291.67231339332983,297.0571731074643,320.06087877183694,291.9894123875066,296.3398623610376,321.4775013234516,286.8231868713605,431.6008470089995,377.0412916887242,363.7829539438857,346.4647961884595,347.8983589200635,347.5277924827951,5.245997056413785,2.130021984214376,4.015548363417972,12.070371729709082,51.12645928100868
55,303.0161374284227,323.55231650182196,315.2061426340448,290.5419052576783,293.9266007287871,297.71993753253514,311.05570015616865,293.4070796460177,298.390942217595,313.4778761061947,289.9875065070276,432.4549713690786,381.5538781884435,358.51795939614783,343.2753774076002,347.3076522644456,347.6829776158251,4.2934364871329525,1.1649594808387234,2.470566945752874,7.0605288005862334,48.84426774359423
56,309.0417101147028,329.5307612095933,314.5312825860271,291.6903023983316,300.2075078206465,303.9301355578728,318.08602711157454,299.7877997914494,304.007299270073,318.61366006256515,290.9546402502607,452.6157455683003,381.59332638164756,367.633472367049,344.6459854014599,346.007299270073,347.0552659019812,5.9485720209772985,2.9199480929893427,4.196174181624495,9.049229438281772,55.16996686102006
57,297.57083977331274,315.54198866563627,303.8402885110768,283.9546625450798,285.58114374034005,292.8428645028336,312.7640391550747,285.2035033487893,292.18907779495106,312.6862442040185,282.87429160226685,431.97372488408035,367.57238536836684,355.67490984028854,333.456980937661,335.04636785162285,335.96908809891806,4.7951941011256505,0.5727960867703696,3.130148270181235,10.14576635290192,52.127709759124464
58,303.1518987341772,321.8127637130802,309.0068565400844,289.30116033755274,299.92721518987344,299.4372362869198,318.51213080168776,300.4847046413502,299.1503164556962,319.71835443037975,288.11445147679325,442.4572784810127,373.6882911392405,363.6413502109705,343.60759493670884,345.82542194092827,349.09440928270044,4.787653938360849,3.673008030774005,3.503641650638535,10.097080298624466,52.940028987356776
59,300.41917098445595,319.20880829015545,304.10310880829013,288.78341968911917,296.7077720207254,292.84145077720206,311.2238341968912,296.3777202072539,293.48911917098445,312.8160621761658,288.58652849740935,439.8279792746114,364.58756476683936,353.49274611398965,335.3445595854922,339.9481865284974,339.68911917098444,4.02923107838493,2.744046850105493,1.4052160932408904,7.7706727525872274,52.30375059208543


==> data_nashville/city_level_summary_7_28.csv <==
chain_idx,mcts,static_one,greedy_one,drl,drl_trans_mmc,drl_gtrans_mmc,drl_rnn_mmc,drl_trans_optimal_mmc,drl_gtrans_optimal_mmc,drl_rnn_optimal_mmc,drl_trival,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_gtrans_drl_mmc,diff_rnn_drl_mmc,diff_vpg
50,292.34436732514683,309.5483182060865,297.83288841430857,284.15483182060865,287.2183662573412,298.19006940736784,311.3246129204485,287.971169247197,296.9439402028831,312.4415376401495,283.5718099305926,414.43886812600107,355.13667912439934,332.1959423384944,317.85210891617726,318.1473571809931,319.9647624132408,2.882068009214204,1.0781215357501277,4.939292250226404,9.561611507979755,45.849664237855634
51,289.2604166666667,307.0151041666667,301.3328125,273.47760416666665,284.65260416666666,288.4057291666667,306.7260416666667,282.87604166666665,287.03802083333335,302.6119791666667,274.8307291666667,422.30260416666664,362.4302083333333,338.7239583333333,326.3453125,325.1125,325.98854166666666,5.771153564143939,4.086257825042807,5.458627972659257,12.157645450095899,54.41944705252753
52,289.64665970772444,303.2150313152401,297.43789144050106,284.6299582463466,284.830375782881,289.8580375782881,307.5788100208768,286.0109603340292,291.06471816283926,311.562630480167,282.7552192066806,427.6586638830898,354.2865344467641,327.6633611691023,318.1492693110647,319.35229645093943,319.1106471816284,1.7625345878159178,0.0704133668041211,1.8367986856171374,8.062697235358495,50.25075593516836
53,287.7376263970197,307.3257051623204,295.7376263970197,281.3751995742416,284.56945183608303,296.89568919638106,310.3214475784992,283.0548163916977,295.57849920170304,309.756785524215,279.7030335284726,434.09100585417775,357.9084619478446,329.87972325705164,321.48589675359233,322.12932410856837,321.51410324640767,2.2611896259532855,1.135228785861284,5.515940866723162,10.287419803897837,54.27479270064158
54,294.3943885653785,314.3626257278984,305.48914769719426,282.4526204340921,285.5479089465326,297.0571731074643,320.06087877183694,286.5113816834304,296.3398623610376,321.4775013234516,281.65113816834304,430.0825833774484,370.2281630492324,341.43991529910005,327.72101641079934,327.4827951296983,329.8200105876125,4.227883640425595,1.0958611421920605,5.170620350743038,13.314890929298485,52.26715996349002
55,296.2019781363873,316.40864133263926,305.49713690786047,284.4940135346174,289.87922956793335,297.71993753253514,311.05570015616865,291.4497657470068,298.390942217595,313.4778761061947,281.1946902654867,429.4143675169183,363.3810515356585,336.0041644976575,323.29932326913064,325.6106194690266,325.9619989588756,4.115364135894294,1.8929101412043123,4.648928753753335,9.336465921213208,50.93968487483371
56,301.83263816475494,320.247653806048,311.1511991657977,286.49061522419186,292.78675703858187,303.9301355578728,318.08602711157454,293.9614181438999,304.007299270073,318.61366006256515,286.00625651720543,450.63972888425445,368.8529718456726,340.96402502606884,329.1183524504692,329.4478623566215,330.18769551616265,5.355157246095917,2.1976782064791185,6.087292011305059,11.02842823059242,57.29650639048281
57,287.6156620298815,306.1761978361669,294.24832560535805,275.6063884595569,279.7671303451829,292.8428645028336,312.7640391550747,280.01545595054097,292.18907779495106,312.6862442040185,272.537351880474,428.82431736218444,360.2385368366821,328.6017516743946,313.5729005667182,314.1246780010304,313.83925811437405,4.3574002901194895,1.5096681571430868,6.254019052176656,13.482144192376154,55.59302516861327
58,295.873417721519,315.3175105485232,301.1666666666667,283.962552742616,288.5986286919831,299.4372362869198,318.51213080168776,288.8201476793249,299.1503164556962,319.71835443037975,282.1276371308017,434.498417721519,365.3697257383966,338.5532700421941,325.0279535864979,327.76054852320675,326.5648734177215,4.194519616711217,1.6326363827167074,5.44955079282234,12.166948678753256,53.01257631507097
59,290.0259067357513,309.33937823834196,298.5844559585492,282.80051813471505,285.49481865284974,292.84145077720206,311.2238341968912,287.24507772020723,293.48911917098445,312.8160621761658,282.9139896373057,431.9989637305699,360.69948186528495,336.3512953367876,318.0782383419689,319.24663212435235,319.3580310880829,2.554941783237589,0.9527212099559299,3.550535447641543,10.05065911818322,52.75748664816187


==> data_nashville/nashville_7_regions_city.csv <==
index,response_time_mean,response_time_max,response_time_min,mcts
0,335.71466707035944,339.1728247585548,331.3616072009085,302.01786690026967
1,323.1345948913619,336.2924745283586,300.0892235103298,302.01786690026967
2,324.14798063410507,337.09139803244034,301.37434360254565,302.01786690026967
3,327.71284728523125,335.3681526614518,313.7921889269127,302.01786690026967
4,329.4594101400124,335.4935927316029,318.90643742110495,302.01786690026967
5,320.30131100923296,333.97820026732927,299.3853535872863,302.01786690026967
6,310.4443678855962,330.07533438364817,292.5241258230359,302.01786690026967
7,314.7732539838144,334.0215366806653,293.5498681714638,302.01786690026967
8,321.269880271551,333.4223122423098,305.32704486275236,302.01786690026967
9,307.84717131463975,328.07725405441715,291.3473529113876,302.01786690026967
10,297.68423215078576,314.2396689153287,288.5049316076283,302.01786690026967
11,313.0377333789017,334.0648730940013,293.04633154580887,302.01786690026967
12,308.78935868382547,330.8026261335424,293.904129313005,302.01786690026967
13,301.9918385292346,327.49818042798154,288.8414060228512,302.01786690026967
14,304.0571713340786,327.49818042798154,289.635929136871,302.01786690026967
15,297.6634126664753,313.95875841158386,289.3955504509711,302.01786690026967
16,306.2208098404623,326.0580847204361,289.635929136871,302.01786690026967
17,300.5375012466506,312.1346695171899,289.635929136871,302.01786690026967
18,300.13880024250096,316.8763422776269,289.635929136871,302.01786690026967
19,293.1838311408714,298.56821137435554,289.635929136871,302.01786690026967
20,295.1402067925211,301.1228209416305,289.635929136871,302.01786690026967
21,293.97794306340364,302.66197091646893,289.635929136871,302.01786690026967
22,292.0824219588253,295.8186389508978,289.635929136871,302.01786690026967
23,294.24037392636745,300.2103776123236,289.635929136871,302.01786690026967
24,293.4158215634129,299.6878114612525,289.635929136871,302.01786690026967
25,294.05199662414594,299.9438422133485,289.3955504509711,302.01786690026967
26,295.59977811463216,299.6878114612525,290.193929827359,302.01786690026967
27,297.7704115300607,303.40497686689764,290.2184462620319,302.01786690026967
28,293.2378821809377,299.6878114612525,288.87006098192234,302.01786690026967
29,293.0854009420082,299.6878114612525,289.635929136871,302.01786690026967
30,294.0029128828392,299.6878114612525,289.635929136871,302.01786690026967
31,291.9009921237184,296.525866004736,289.54118122954833,302.01786690026967
32,293.21182411830574,299.2476127001992,289.635929136871,302.01786690026967
33,291.7353576646355,295.3762140296764,289.635929136871,302.01786690026967
34,291.86599466096976,295.76812501867926,289.635929136871,302.01786690026967
35,291.6605245151922,295.1517145813466,289.635929136871,302.01786690026967
36,290.9542328936061,293.59084040707626,289.635929136871,302.01786690026967


==> data_nashville/nashville_7_regions_region_0.csv <==
index,response_time_mean,response_time_max,response_time_min,random_mean,random_max,random_min,static,optimal_policy
0,632.3351073835364,666.5042952639279,607.6352276744578,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
1,626.5771133132495,641.9252013565622,609.6202671582712,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
2,616.6965735111412,633.643671746138,607.8006360765527,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
3,619.2158024805894,633.7353742489331,609.7179322532218,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
4,619.835677397513,630.9897249788366,609.0343630327999,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
5,617.2202304023942,633.2307684388659,605.1762702914274,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
6,615.6870927773112,628.702935806481,606.8501286965532,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
7,616.1939205065362,628.54236337315,607.8193260714809,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
8,615.699137916929,634.5229493048163,606.8951879840132,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
9,613.5292329721389,627.2682785606358,606.7690901015865,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
10,615.6066047513842,626.2501977263012,606.8633834613278,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
11,614.3704316457787,622.1965485269616,608.0615751261478,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
12,618.3140420022056,627.6625086264844,608.0470006466239,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
13,622.3286260866652,636.3790795050343,610.7852026643224,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
14,619.0998025095136,630.8304775960615,609.4069527471041,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
15,617.1144814683408,623.5702114783705,610.614609691945,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
16,616.9204604676115,624.9669282973847,610.1016128581962,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
17,617.3668205131079,624.5266534635391,610.5358541576087,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
18,617.855480701322,625.0839981935961,612.8566000443419,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
19,617.0654281083409,625.3652171398984,610.0671543677888,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
20,617.5733760179307,623.966921491717,610.1049670731483,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
21,619.992870457498,627.3571226177536,609.5620534324532,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
22,620.5218059546879,627.2506364337545,613.184551907533,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
23,620.2162546848291,626.6509274497729,610.4814868051524,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
24,620.0625765518274,627.2984663400619,610.1756528690246,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
25,619.0991728621216,626.6739011027018,613.333949524155,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
26,617.5336175331994,626.1697777271881,612.7303286697211,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
27,618.2179040106356,629.0030199103742,612.5938077416034,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
28,619.3233904876189,628.0053814537916,612.8614333104823,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
29,619.6947702758523,626.6981313876702,614.1022581950751,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
30,619.7505835837205,626.1203995356818,614.4424841412629,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
31,619.7025305410485,626.9795937583842,614.3694179187479,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
32,619.8437581430276,629.2541322280366,613.6110653747893,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
33,620.7580936729574,629.8659018203882,614.60556855752,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
34,620.1737702485302,630.4854518475252,612.548205396819,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
35,621.1118881856747,630.2082079882488,612.4306404807487,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
36,621.2639183834907,630.4525146320045,612.6600763390188,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
37,621.7146819078748,635.745647979304,612.9309646686554,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
38,621.8110218371341,636.1482364194175,612.9151732959516,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
39,622.2502581489139,636.2271757995948,610.5436054027317,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
40,621.8550545540439,635.9000687040406,609.8337340877665,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
41,623.3012863266032,635.5952577196015,610.4156260767522,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
42,624.0559122838021,635.5415767380065,610.4009739318187,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
43,623.6489308695476,635.3428467119755,610.0325435546413,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
44,622.4485511131153,635.4483018850564,608.1367912014919,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
45,623.0023888926315,635.4334094145227,609.3552818304819,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
46,622.9388641071923,635.361301318904,608.626457916853,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
47,622.5335358729851,635.3230420035356,608.1773882905054,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
48,622.6269427893504,636.2476454503677,608.1292570324505,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
49,622.5856809460424,635.539634872466,607.7167017759151,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
50,622.339731507683,635.0109818405723,608.1133771378878,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
51,622.8581920001669,635.4887735434077,607.2879034418287,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
52,621.9378840567101,636.3633507817522,606.7554068406964,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
53,620.4284105676934,635.4632157928597,606.680720546088,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
54,620.5793533249825,635.2635883742851,607.46609802986,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
55,618.3189943370936,635.1697486140556,606.5957428506961,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
56,617.2539211439155,635.0473130418951,606.5003505047151,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
57,616.5620795389158,635.2555502540089,606.7703822224852,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
58,616.2854929448957,635.2433366916091,606.6656845016844,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
59,616.2687355281,635.2758256032928,606.368902401676,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
60,615.9984631417803,635.623725501217,607.1677308347512,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
61,616.3370458314204,635.4833229593531,607.554135057325,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
62,616.5595707193028,635.7138743322848,608.0355053650652,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
63,616.2068438294965,635.7836583558574,607.0796999348707,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
64,616.2744544644497,635.3806521589356,607.2301589122493,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
65,616.8033239631573,635.1762039949906,607.8437290753511,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
66,615.7074750261504,635.6489823996482,607.2943520725499,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
67,616.0109959645976,635.3891235578014,607.4401479944852,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
68,615.8438344796944,635.7312809113071,607.4287439293926,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
69,615.8118645185233,638.9626773944402,607.0205584958178,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
70,615.1736520964354,635.0983677268057,607.6164039256629,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
71,615.1247278355586,636.0430313979291,607.5480214336748,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
72,615.4744800304517,635.7654566680152,606.9923708794136,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
73,614.9152387977839,630.6491202769892,606.5588478927613,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
74,614.9342317577056,628.5711641679463,606.7074704826451,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
75,615.0698952168442,630.3635000822586,606.7326763409259,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
76,615.2996623097636,631.1509856604054,607.3520928167826,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
77,614.8467515081413,625.8511991853455,607.3885206198939,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
78,614.9634761120346,626.2906711903541,607.6031988814,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
79,615.1346492443743,627.4134645199724,607.8872384518243,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
80,615.11359891012,626.0725603095343,607.7046548605233,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
81,614.9331348932295,625.6804412509148,607.0507759855168,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
82,615.1732055050367,625.6583527499618,607.7813210298507,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
83,614.9390597127381,624.7766455231738,607.4033361526438,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
84,614.9000157080126,625.3919685555317,607.3851990270234,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
85,614.1702688727707,625.4320549371271,607.0681997692944,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
86,614.4858337648765,626.0080152578487,606.4442589861579,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
87,615.0332966267359,627.8974452603935,606.9976174798172,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
88,613.5560092986512,628.055246183643,607.3471703709811,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
89,614.129002567264,629.944821663363,606.4469844885001,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
90,612.0901263784478,621.9013976776955,606.4158458100725,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
91,612.5582380402982,622.9779595547086,607.8215093527872,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
92,611.0482219450234,613.7736890723052,607.0144860521914,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
93,611.4845134366441,614.8082455982674,607.1632791346257,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
94,611.1914349814605,613.905987392839,606.5072427797862,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589
95,611.6119917488504,615.5926243950775,607.3216604192279,633.6458443075182,638.4714743089639,629.241414811198,606.2411196192801,609.4671732368589


==> data_nashville/nashville_7_regions_region_5.csv <==
index,response_time_mean,response_time_max,response_time_min,random_mean,random_max,random_min,static,optimal_policy
0,588.819378989365,632.9308285524158,555.5012718151849,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
1,578.7461185788925,619.9222766641467,546.4949167402245,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
2,552.9806502047077,597.1477456845671,534.7182170277048,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
3,552.8147042968349,589.5997150218777,530.6121678121235,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
4,553.730180733208,582.3813060497955,533.026283130236,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
5,550.6117817466409,580.3335572538163,531.1766740658098,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
6,551.187471881306,579.4490965225608,532.2645311681805,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
7,550.3755160090476,584.6421907589142,530.3160669037325,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
8,551.3638219454808,589.9012325175953,530.6666043681605,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
9,553.8315330666462,589.6732857581437,533.903384777701,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
10,553.3716339853246,590.1022406978358,532.1262105581864,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
11,552.6732241514267,591.0839437910535,529.6103036687836,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
12,553.6144365477164,590.5488382319837,530.1726814482782,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
13,553.880283862401,589.9119830678665,533.1017086977938,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
14,554.8915150857599,591.8428848035201,532.8138473866962,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
15,554.6817500195662,588.3194133258404,531.3256528932806,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
16,553.7679429667562,590.1865223620268,531.6063727086491,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
17,555.5317056705967,592.8802847481703,534.3699676756047,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
18,554.6768563431256,591.0137641662546,532.8216048895866,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
19,553.2451115025226,584.9078809175327,531.7378935235427,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
20,553.3367391462648,585.3029328090292,532.7080404326243,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
21,552.2728475268359,583.1826618922712,530.0966669705798,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
22,552.9613793659113,583.6957002391904,534.8841287350057,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
23,552.4743978837556,581.349773657625,530.7334719567464,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
24,553.1505139654498,585.2781907365242,531.5819225027412,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
25,551.0740267734747,579.090339279072,530.7976112342453,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
26,551.9793443193078,580.2520945098754,530.1843721119842,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
27,552.5060524316317,583.22076153048,530.859301514698,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
28,553.2081534580749,581.3619234124637,531.4155675629282,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
29,552.8242177269404,581.3213636517671,532.9987685898052,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
30,552.4031797964058,581.9449698510718,531.7129866853749,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
31,553.299372478092,582.7339481369448,532.17677307629,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
32,552.9942448166496,583.4280749798893,530.8744821742811,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
33,553.2389669463643,586.1839870956576,530.1834627072292,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
34,552.8924247439161,584.2850840777189,531.3528088114384,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
35,553.6600647400655,585.8503124826022,530.6985648553441,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
36,552.5057009807352,583.2165064227212,530.8575809491612,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
37,553.6809479459234,584.0979798785934,534.1626997365235,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
38,553.0689560339812,585.7653208234058,533.1323633550483,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
39,553.7230468261478,584.1249950348518,532.3440909351301,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
40,552.0244904079248,584.1289356771764,531.1535472741004,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
41,553.2060811163808,586.8778340849806,533.390554796557,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
42,553.3916773733872,584.4074697411386,532.8630836020814,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
43,553.7980506032105,584.17372870725,533.2198069371279,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
44,552.5844846318932,579.4342649291303,532.4530773479917,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
45,552.4326493878738,579.3599993131696,532.5638112206901,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
46,552.4195969357179,586.4249720789841,532.4686581422379,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
47,552.5845576719155,587.0442069802137,531.0074448891752,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
48,553.1344798046658,587.314045537761,533.0593892504693,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
49,552.5883375069288,580.8133340329389,533.1027669319318,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
50,555.0644488130845,585.9091931326645,531.1318822631555,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
51,550.8651352690217,583.9917088389924,532.4119062659101,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
52,556.8780381968959,587.8941644491762,532.4592851104455,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
53,552.8918017744027,586.5475282810725,533.7321705322139,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
54,553.8483039084682,587.3543405127446,530.1945341494882,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
55,553.1087929276543,586.0862848508418,530.8921188192327,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
56,556.9789104273354,584.6186142809078,533.7906725632549,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
57,552.8268482872406,582.4356271578173,533.5575134511844,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
58,554.153341250709,586.8522389459645,532.3330344478206,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
59,551.1239021304045,586.6527429049717,529.8379605696839,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
60,552.6174297615095,585.3824318827664,534.0092009964185,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
61,552.8195833642626,584.7959011567394,534.7391767384977,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
62,553.0502200718963,586.3177742823277,535.9954218540345,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
63,554.8349240848213,579.7912425194995,534.7242416364032,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
64,553.222849001857,579.2382307330466,533.4882085275487,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
65,552.4919047762648,584.6718383846799,534.8826394608553,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
66,553.3663911512044,585.6073989290287,534.7088026801916,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
67,552.8815402955105,585.717753483773,532.8766100493873,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
68,552.4207333878326,583.4870367677137,532.8313174525915,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
69,554.3028393728684,585.4806211034227,533.5961259237414,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
70,552.6089300743654,584.4584483069883,535.3052887541766,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
71,553.6001010767704,587.4705391608284,532.1386963263753,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
72,556.6912561023012,584.9374419391329,534.3853229978643,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
73,552.8919632387914,586.8611856860518,533.0694891404152,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
74,553.2036529756296,586.1156140384496,534.7967283193574,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
75,554.4198586939815,583.756997882626,532.7836594705133,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
76,553.2746523450769,587.1961357148563,532.4442821210693,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
77,554.0626624300864,584.2857830814215,535.5627070385084,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
78,552.9621859440418,585.7954667158576,531.7065680125448,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
79,553.914955579927,586.5870696397579,534.4859981652249,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
80,554.1415247591253,585.1166118234469,536.2053043051858,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
81,552.0509816253211,583.237289250994,536.1660925887676,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
82,551.9274511296494,583.9658725226705,535.6883201208418,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
83,554.7094629175647,584.5473107172163,535.2096938410782,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
84,555.1838243317372,584.5734052545247,536.6172482812096,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
85,554.0074008052052,583.5054254223251,535.1727551690792,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
86,553.0605326129951,584.3341081774971,535.7720665545685,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
87,555.2511771639595,583.4367692508164,535.0880353040893,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
88,555.5584012855832,585.6043913422259,535.0316503020844,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
89,554.065929801146,584.1932066052304,534.7060032745975,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
90,555.7519491887737,584.777406143269,536.274452956255,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
91,557.2946077323686,584.7480514067818,537.0939885933714,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
92,557.1136653057979,585.2653171330793,536.2581023129138,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
93,554.4431700595012,584.6297564384548,535.1041479198622,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
94,557.2604633273431,584.5125984991394,537.9729119247468,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
95,554.1615204220589,584.58982410587,531.9922109664519,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
96,555.0882574864006,584.2737931432342,535.0838316702827,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
97,554.4259628635562,583.2256344587937,537.0077059553134,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
98,553.2557715686924,584.56952036447,535.7037104966641,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
99,557.413152570793,585.0380627389786,535.8328283008806,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
100,556.8671303725565,583.492277228941,534.4937251258483,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
101,554.0478730232699,584.5022513986729,534.8359091748032,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
102,555.3114078451661,582.2229821054971,533.492532014767,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
103,555.734658578491,584.4254002103053,535.444658402245,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
104,555.7530427908933,585.0457091074713,535.231657630292,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
105,555.7824588416147,582.8599290124005,536.2366937125875,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
106,556.1719225120705,584.4551010054148,536.461724638108,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
107,558.1510156983097,583.1954830313565,536.6814305778896,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
108,553.8721558566358,582.0667383152102,535.7485470391056,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
109,555.3783539346302,584.1076530068444,532.9725346340011,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
110,554.7525541832003,584.3767316788757,536.5431183187845,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
111,555.8271978786019,583.7761526778518,534.3166309941834,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
112,555.5491359653829,583.8233041785106,533.3394300225756,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
113,556.9707471093116,584.4865223781638,538.0745770022568,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
114,553.6243465769726,583.9645016102692,532.8343734362255,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
115,556.0850863547987,584.1609362486273,536.6455278034176,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
116,555.977367139171,584.5511613958571,536.1328187084523,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
117,555.7899127866634,584.9897423387652,534.0962839300252,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
118,555.7176418052564,583.6934253601977,534.8629182776756,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
119,555.2805877457562,584.3305952509664,534.1848846800722,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
120,556.383626458279,584.6235697045076,536.4191904751051,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
121,557.8107564997753,582.4844959018112,533.6591511926441,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
122,554.8945802339398,586.6978597659815,532.8757868443644,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
123,557.1754089275541,583.4333367379006,536.0306989805057,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
124,555.5008227466316,584.7691003500515,532.0216899647729,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462
125,556.4357080446998,582.3671637345095,536.818937844575,592.8376166672398,598.3623352817397,587.9859246774015,531.5474066152758,538.9366715373462


==> data_nashville/nashville_7_regions_region_6.csv <==
index,response_time_mean,response_time_max,response_time_min,random_mean,random_max,random_min,static,optimal_policy
0,640.5193879320879,684.3956994132841,609.7114549735741,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
1,651.8043937648142,674.6442659758699,631.0090747959102,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
2,646.3915159663386,672.5563047884373,620.305033424233,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
3,642.4867980774004,669.20424970831,613.9519197334663,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
4,641.0048445983138,669.6350823435977,610.8880138004345,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
5,639.9355224826737,667.9836158052381,613.2858901690546,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
6,641.4449312657754,676.2630442991871,611.2508373650328,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
7,637.8420750435655,671.0282752939639,610.0757568977644,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
8,638.4299015004347,671.4711325675501,611.4035634852052,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
9,638.3193815927289,672.0193647916765,610.4753828764963,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
10,639.1122337526804,672.4665177777204,611.6220281171289,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
11,638.5734181035089,671.845534790256,611.8436427472769,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
12,638.3156568573437,670.9918475932192,610.0004563998205,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
13,639.3677413916425,671.2030600614713,612.2438508816072,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
14,639.6499002741608,671.3113936593986,610.3416156141799,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
15,641.4257477423594,673.4182771478235,614.5710399015501,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
16,640.7855964983606,673.6774623105039,613.3769115315949,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
17,641.2969716643789,672.9870946676427,612.2762958318366,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
18,640.7138444307661,671.8638703424343,610.3113243342177,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
19,642.1865661924851,677.548286492052,612.5951642783482,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
20,641.4496467219328,671.4776461631427,613.6798075232343,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
21,641.6896285303295,672.2879867827244,613.5962887257003,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
22,644.0484639582274,673.0674717363768,614.9976561490795,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
23,644.2050778349532,683.5018649763477,613.6319455291755,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
24,645.4616187428592,687.9435821688337,614.3548552187514,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
25,646.5907287034895,688.1084098061367,613.9943351255268,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
26,645.1472817882101,687.2762642731502,615.2735433748879,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
27,644.7761047191266,688.8514100928634,615.3121149220497,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
28,644.3284469840805,685.8967405056029,616.6567556857575,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
29,646.5229599988184,687.2563172060734,616.9762259946183,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
30,645.3197183726461,689.6929858396303,615.3756020566777,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
31,645.3212361013726,687.0666900851095,615.2711799670969,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
32,643.0199772554084,687.8073899643185,614.0143358978873,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
33,644.2014354726749,690.092642712101,615.1193195959116,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
34,644.5418656439136,687.5545711570423,616.3029673093542,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
35,643.9095172428512,686.247629937569,615.305807738859,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
36,644.0413252431523,686.8121133402095,614.6581134869156,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
37,646.1799079605311,689.5499240203428,617.0352998273792,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
38,645.3796346279628,687.429021273778,615.8587522656115,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
39,644.8461609438705,682.8647450101529,615.4626961953155,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
40,646.3621732301137,687.5213783299024,615.7304094102655,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
41,637.937386660127,688.9075761340005,579.2118788166424,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
42,638.3593724064409,688.3102364419882,575.9405528467004,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
43,633.9075831455713,680.2244346228543,578.6236148876336,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
44,636.3314151821219,681.3559521577577,586.6018915352508,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
45,633.13728889827,677.8416403560248,579.9517837770695,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
46,631.3052540527796,673.8283998336179,594.3643672131318,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
47,623.8741773131841,674.9462207459676,578.0307172056926,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
48,621.0513454350807,675.5760862216562,581.1783928471874,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
49,618.6845608099528,673.7065871127029,576.0812053701571,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
50,616.1266646289032,672.9631210381426,572.5657249970528,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
51,619.2558937852925,679.0662798868528,574.6627129711229,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
52,617.7688731740883,675.8590186928047,575.3512569114231,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
53,616.2835970991209,675.4371999023325,571.4047451499237,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
54,615.424209258465,666.0372670266655,571.5863376831265,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
55,618.1367592596387,677.5793736689894,570.080666822924,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
56,614.1433919760398,670.8276654221963,569.2354379110014,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
57,607.3984720208954,640.0351195893207,572.9630447725378,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
58,618.1678210705994,675.3322171838674,575.4973028364562,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
59,616.4850960361861,665.3864924663176,574.9945192593326,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
60,618.4486329873818,676.0892597657531,574.3801655965082,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
61,618.1526854074756,676.8027120772578,574.0260024732812,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
62,618.0461697065571,669.0671716402966,573.5913723649786,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
63,608.5530520435403,651.163308380731,574.031171296511,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
64,611.2449550345232,658.2394464639975,575.0258819360569,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
65,611.0988497339403,655.0515397292389,574.4400980068853,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
66,603.472824732251,636.4686820782978,573.6598693474466,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
67,604.4419245419241,635.232245238349,574.3928466221823,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
68,603.7439394381042,636.0885996426481,573.6184137448897,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
69,603.8248481792264,639.9684331041038,575.080197294119,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
70,604.007081578015,641.7266922677105,573.3186465420655,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
71,604.0348070277306,641.3770070403247,573.5343283419855,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
72,610.0660079809287,663.0252996359651,573.9165036044903,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
73,616.453727802595,671.7115662353829,580.4783422992449,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
74,615.7701614732687,668.9304944845336,579.9711456579249,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
75,613.4473225748328,673.5741125157538,579.4926177176665,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
76,612.4295500855392,666.1115857770079,579.5591334463043,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
77,604.6843388518179,665.2891916270507,568.8160532739097,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
78,604.6790141174027,661.5446738107491,571.3072412380261,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
79,605.9668721926151,665.2584249222014,570.9488378169913,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
80,605.042835295694,659.5494712249068,568.8073665305819,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
81,605.5485900491464,660.1442963351595,570.357153173197,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
82,604.7552468230407,659.8030193173146,568.4652935430342,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
83,605.275926412311,663.2580975332266,567.6434505834109,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
84,604.7665956361575,659.7725126625596,567.3910682643431,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
85,605.2370489714685,659.3201157642618,571.6322936223701,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
86,605.4022746447091,660.9598867403095,569.6710497053069,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
87,605.7511724181546,661.0593312852317,569.6395138952565,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
88,607.3774559873665,671.9720466473472,571.066028842088,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
89,606.8141076092834,668.7820527458376,570.5657492582753,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
90,606.6362737210865,667.8967347292266,571.4888613786002,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
91,606.5666134883562,666.2845713684636,571.6815908956027,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
92,606.8574440429419,665.0399276476202,572.6360154628703,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
93,605.7231201049834,660.502115935967,571.2775374220454,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
94,606.1221486056461,658.6786774352466,573.610275780223,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
95,605.6830689046932,661.3348294796778,571.8890170199998,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
96,604.6774980425375,657.8331978328966,569.935515631815,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
97,604.9847350820623,657.7242439209105,570.3120146449168,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
98,605.9513950540301,658.2677843306313,575.9094140201508,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
99,604.8267607746366,660.3655378077783,567.701838784296,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
100,605.8221030279219,660.5628965843691,575.2714174667775,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
101,604.5873002438602,658.5698172105847,568.6088068449457,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
102,604.7862946949269,657.4184816374856,570.0164254777444,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
103,604.9231590403831,659.2781026707611,569.0014545632555,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
104,604.8261161451619,657.9896318043659,570.2866488596377,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
105,604.5662053721162,656.7886196310568,570.274246375291,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
106,598.6259620001715,628.6689510953328,572.326832098674,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
107,597.1779918779167,623.5478414577541,567.4328398737787,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
108,597.276066465037,622.4556652905727,569.8097444561295,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
109,592.8101404736071,615.2039005346359,568.5695605605908,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
110,592.6806847998209,614.9164263106073,571.0998491910746,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
111,593.9349173338243,615.9333954202541,570.4368405730653,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
112,592.8121771275755,615.0500178773232,569.6567820425793,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
113,592.6290653173884,614.9716150501143,569.3855223824213,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
114,592.9319293621119,615.2147992707588,564.3111289428604,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
115,592.1948195864436,615.5118509009504,564.519968471584,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
116,592.1684908220207,615.4887109636512,564.5940288754845,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
117,593.004303590072,615.195641411303,565.734377795338,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
118,592.9562260564255,615.5916067376847,567.0696582899257,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
119,593.6206259158804,615.7774864893992,568.0504532623036,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
120,593.5768485040669,615.567810257541,572.1861865211816,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
121,590.508872575719,615.1182934288784,566.0041146595623,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
122,591.102246728069,616.6287576162692,564.4926018216713,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
123,590.7665775654089,617.3626596862288,564.6111424758057,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
124,590.5176027085532,617.8756796233691,564.1467233021822,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
125,592.0871966418596,617.211952717264,566.5210206439488,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
126,591.8656248767886,616.7487167691243,566.3970926212244,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
127,592.0556403550254,616.7843240274357,567.8937049133123,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
128,592.4156975112536,617.5179049661024,566.165083115256,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
129,591.4591700056396,616.7280614753577,570.30552938,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
130,591.0474142094894,618.2521385386011,567.149913536912,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
131,592.1866612643709,617.3004603615336,568.0621195043291,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
132,592.5394618211434,618.1062179819968,567.589060180254,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
133,591.8204452607692,616.2579897869248,567.377024659941,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
134,593.9881284205939,620.3116912533218,567.6643012390531,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
135,592.0286439541571,621.5751299455046,567.3938823965182,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
136,594.0284161653958,619.2116028862989,567.2338407315735,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006
137,592.5815672353818,619.8205122431223,566.9726090070474,627.1322695006388,630.4156335834778,623.9857867795099,564.9008028363119,680.1312704915006


==> data_seattle/city_level_summary_5_23.csv <==
chain_idx,mcts,drl,drl_trans_mmc,drl_trans_optimal_mmc,drl_trivial,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_vpg
50,90.63855421686748,81.04417670682732,70.65461847389558,70.65461847389558,81.3132530120482,219.15662650602408,107.3855421686747,85.30522088353413,89.24096385542168,89.66265060240964,91.93574297188755,11.838453914767095,-12.819623389494556,170.416253716551
51,88.26778242677824,80.09205020920503,71.33054393305439,71.33054393305439,80.21757322175732,238.80753138075315,94.60251046025104,87.18410041841004,83.02928870292887,88.4602510460251,87.2928870292887,10.207919757601076,-10.939295789363719,198.16633580608084
52,70.92727272727272,67.99090909090908,74.15454545454546,74.15454545454546,68.21363636363637,208.12727272727273,99.47727272727273,92.35,86.67272727272727,80.27272727272727,78.32272727272728,4.318759192405404,9.065383072603302,206.11044257253644
53,85.42735042735043,78.47863247863248,74.32478632478633,74.32478632478633,78.7051282051282,190.33333333333334,90.34615384615384,83.91880341880342,79.16666666666667,83.61538461538461,84.8974358974359,8.854280113265093,-5.29296449575255,142.52886081463734
54,87.00429184549357,75.9098712446352,81.67381974248927,81.67381974248927,76.41201716738198,202.15450643776825,107.0901287553648,84.89270386266094,84.54935622317596,84.62231759656652,84.03862660944206,14.61525414145983,7.593147509470227,166.3085882286425
55,76.50833333333334,80.62083333333334,68.65833333333333,68.65833333333333,78.55416666666666,218.79583333333332,91.95416666666667,74.9625,78.2125,74.8125,75.67916666666666,-5.101038813375364,-14.837976122797048,171.38870225851463
56,95.91505791505791,102.00772200772201,92.29729729729729,91.43243243243244,99.62548262548262,198.6949806949807,118.58687258687259,96.05791505791505,93.13127413127413,96.24324324324324,95.98069498069498,-5.972747918243757,-9.51930355791068,94.78425435276306
57,75.99056603773585,60.9622641509434,55.47641509433962,54.801886792452834,61.721698113207545,200.97641509433961,89.66981132075472,65.4245283018868,70.92924528301887,72.91037735849056,73.52358490566037,24.65181058495821,-8.998761993190966,229.67347570411633
58,98.44525547445255,96.7043795620438,89.63138686131387,89.63138686131387,99.24087591240875,198.75912408759123,112.44525547445255,101.86131386861314,96.37226277372262,101.7007299270073,101.17153284671532,1.8002037966562197,-7.314035551194474,105.53270181529983
59,102.30543933054393,88.97907949790795,86.46443514644352,86.46443514644352,87.38075313807532,211.99163179916317,118.33054393305439,96.61924686192468,87.97071129707113,91.65690376569037,94.30962343096235,14.976958525345628,-2.8261074014859298,138.24884792626727


==> data_seattle/city_level_summary_5_25.csv <==
chain_idx,mcts,drl,drl_trans_mmc,drl_trans_optimal_mmc,drl_trivial,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_vpg
50,83.1004016064257,68.7710843373494,62.7429718875502,62.7429718875502,68.7710843373494,221.93574297188755,96.02008032128514,72.41767068273093,76.49799196787149,79.61044176706827,79.3132530120482,20.8362532118664,-8.765475356225181,222.71665498715257
51,79.89539748953975,71.67364016736401,63.57740585774059,63.57740585774059,72.24267782426779,229.14225941422595,86.46443514644352,77.98744769874477,75.74476987447699,77.19246861924687,79.05857740585775,11.471103327495625,-11.295971978984232,219.70227670753067
52,61.777272727272724,58.55,60.04545454545455,59.972727272727276,58.55,214.4909090909091,87.49545454545455,71.50454545454545,71.73636363636363,68.21363636363637,66.6590909090909,5.511994410371864,2.554149522552604,266.33801723468673
53,75.4957264957265,68.80341880341881,64.34188034188034,64.34188034188034,68.80341880341881,186.8760683760684,81.14529914529915,67.08547008547009,67.03846153846153,69.24786324786325,75.3974358974359,9.726708074534162,-6.484472049689448,171.60869565217394
54,75.6695278969957,67.04721030042919,67.81974248927038,67.81974248927038,67.04721030042919,201.32618025751074,100.62660944206009,71.67811158798283,76.03004291845494,73.72532188841201,72.53648068669528,12.86006913327358,1.152221226475476,200.27525284854693
55,67.975,70.79583333333333,62.61666666666667,62.61666666666667,70.79583333333333,217.14166666666668,84.97916666666667,63.8875,62.8375,61.666666666666664,64.075,-3.9844623624271764,-11.55317521040551,206.7153198752281
56,86.51737451737452,88.0926640926641,86.61003861003861,86.61003861003861,88.0926640926641,206.3976833976834,111.01544401544402,89.45173745173746,85.50965250965251,87.53281853281854,88.93822393822394,-1.7882187938288905,-1.6830294530154244,134.29610799438993
57,63.7122641509434,52.570754716981135,49.424528301886795,51.08018867924528,52.570754716981135,187.49528301886792,80.66981132075472,55.570754716981135,59.58490566037736,63.033018867924525,62.990566037735846,21.19336025123373,-5.984746523104531,256.6532077164648
58,93.5036496350365,87.06204379562044,79.30656934306569,79.30656934306569,87.06204379562044,196.492700729927,102.72627737226277,89.5,86.4051094890511,89.74817518248175,91.27737226277372,7.398868161810938,-8.907985747222812,125.69272689163698
59,85.48953974895397,77.17991631799163,73.84100418410041,73.84100418410041,77.17991631799163,205.03347280334728,110.92050209205021,82.79916317991632,83.20083682008368,79.07112970711297,81.2092050209205,10.766561856228998,-4.326141168817088,165.6565108966714


==> data_seattle/city_level_summary_5_27.csv <==
chain_idx,mcts,drl,drl_trans_mmc,drl_trans_optimal_mmc,drl_trivial,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_vpg
50,75.92369477911646,61.17269076305221,61.76706827309237,61.76706827309237,61.17269076305221,211.43775100401606,66.49397590361446,62.06425702811245,62.65863453815261,66.95582329317268,72.1285140562249,24.113707983193265,0.9716386554621853,245.64075630252103
51,70.6234309623431,62.60251046025105,62.48535564853557,63.05439330543933,62.60251046025105,215.56066945606693,67.8326359832636,67.59414225941423,65.94142259414225,70.09205020920503,71.30543933054393,12.812458227509685,-0.18714075658334248,244.3323085149044
52,58.95909090909091,55.86818181818182,57.46363636363636,57.46363636363636,55.86818181818182,213.72272727272727,64.41363636363636,60.39090909090909,58.236363636363635,59.61363636363637,60.15909090909091,5.5325034578146655,2.855748108371977,282.5482060043934
53,71.01709401709402,53.93589743589744,59.00854700854701,59.00854700854701,53.914529914529915,180.2991452991453,60.93162393162393,55.32051282051282,57.26923076923077,59.457264957264954,64.48290598290598,31.669439822518033,9.404959987322718,234.2841296252278
54,70.07725321888412,63.36909871244635,65.38197424892704,65.81115879828326,63.36909871244635,193.84978540772534,70.02575107296137,65.16309012875537,65.41630901287553,65.51502145922747,61.896995708154506,10.585844903487985,3.1764307483914638,205.9058584490349
55,69.57083333333334,53.32083333333333,53.31666666666667,53.31666666666667,53.32083333333333,214.4,60.208333333333336,56.30833333333333,52.52916666666667,57.80833333333333,59.025,30.475892787372054,-0.007814331483934442,302.09424083769636
56,80.2084942084942,80.16216216216216,79.50965250965251,79.50965250965251,80.16216216216216,204.28957528957528,83.4015444015444,76.67567567567568,74.28185328185329,76.01930501930502,77.0965250965251,0.05779790000962511,-0.8139870918023282,154.84539061747424
57,60.43396226415094,46.155660377358494,50.60849056603774,49.81132075471698,46.155660377358494,187.41037735849056,49.54716981132076,49.25471698113208,52.50471698113208,49.089622641509436,49.660377358490564,30.935104752171682,9.647419519672964,306.03985692386306
58,90.65328467153284,73.9963503649635,74.52919708029196,74.52919708029196,73.9963503649635,195.84671532846716,77.7043795620438,77.2007299270073,77.12043795620438,83.10218978102189,86.82846715328468,22.510480887792845,0.7200986436498062,164.6707768187423
59,77.71548117154812,72.34309623430963,73.28451882845188,73.28451882845188,72.34309623430963,205.20083682008368,81.9581589958159,75.06694560669456,68.73640167364017,71.31799163179916,72.42259414225941,7.426257952573742,1.3013302486986607,183.64950838635048


==> data_seattle/city_level_summary_6_23.csv <==
chain_idx,mcts,drl,drl_trans_mmc,drl_trans_optimal_mmc,drl_trivial,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_vpg
50,89.64257028112449,89.56626506024097,78.44979919678715,78.44979919678715,88.73092369477912,163.75100401606426,110.49397590361446,97.09638554216868,93.26104417670683,96.34939759036145,96.34939759036145,0.08519415299075431,-12.411442919917492,82.82665231817774
51,85.05857740585775,92.82008368200837,80.9581589958159,80.9581589958159,92.82008368200837,185.3305439330544,104.18828451882845,94.2050209205021,90.3765690376569,92.47698744769875,92.73221757322176,-8.361882437793001,-12.779480706815736,99.66642625315542
52,74.83636363636364,85.83636363636364,72.02272727272727,73.36363636363636,85.83636363636364,169.87272727272727,105.58636363636364,98.82727272727273,94.44545454545455,91.05909090909091,91.05909090909091,-12.815081550518958,-16.092988773564937,97.90298665536962
53,88.67948717948718,92.75213675213675,78.84188034188034,78.84188034188034,92.75213675213675,188.65811965811966,102.11965811965813,95.21367521367522,92.15811965811966,88.82905982905983,88.82905982905983,-4.390895687430882,-14.997235532620714,103.40029487652046
54,86.74678111587983,93.06008583690988,78.47639484978541,78.35622317596567,93.06008583690988,191.12017167381975,112.27038626609442,94.04291845493562,87.64377682403433,88.95278969957081,88.80257510729614,-6.78411658903289,-15.671263201586502,105.37287275745976
55,83.52083333333333,74.26666666666667,66.73333333333333,67.4875,74.26666666666667,192.19583333333333,90.48333333333333,83.5375,75.01666666666667,84.46666666666667,84.46666666666667,12.460727109515256,-10.143626570915616,158.79151705565528
56,99.2007722007722,101.94980694980696,93.05019305019304,92.3011583011583,101.94980694980696,186.54826254826256,122.61003861003861,101.23552123552123,102.97683397683397,104.77992277992279,105.68339768339769,-2.6964590039765195,-8.729407309221749,82.98049611815944
57,72.79245283018868,74.92924528301887,57.117924528301884,58.60849056603774,74.92924528301887,175.48584905660377,98.3254716981132,82.81132075471699,82.4622641509434,81.00943396226415,81.00943396226415,-2.8517469310670496,-23.77085300598049,134.20207743153918
58,100.41240875912409,99.27737226277372,92.7919708029197,92.7919708029197,99.27737226277372,186.7189781021898,112.32481751824818,108.06934306569343,100.42335766423358,100.21897810218978,100.21897810218978,1.1432982868906714,-6.532607896478203,88.07808249393429
59,100.92887029288703,95.4142259414226,82.581589958159,82.581589958159,95.4142259414226,183.51882845188285,123.89539748953975,106.48117154811716,101.01255230125523,100.21757322175732,100.21757322175732,5.779687774074714,-13.449394843009998,92.33906332222416


==> data_seattle/city_level_summary_6_25.csv <==
chain_idx,mcts,drl,drl_trans_mmc,drl_trans_optimal_mmc,drl_trivial,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_vpg
50,82.69076305220884,83.00401606425703,77.5421686746988,77.75502008032129,82.16867469879519,147.90361445783134,102.92369477911646,81.23293172690764,81.15261044176707,83.56224899598394,87.94377510040161,-0.3773950067737569,-6.580220630927032,78.18850396748597
51,79.53138075313808,83.67364016736401,82.56903765690376,84.24686192468619,83.67364016736401,177.86610878661088,96.97071129707113,82.34728033472804,78.00836820083683,83.86192468619247,90.14644351464435,-4.950495049504941,-1.320132013201323,112.57125712571258
52,69.23181818181818,76.95454545454545,76.57272727272728,76.57272727272728,76.95454545454545,151.71363636363637,102.7909090909091,86.32727272727273,80.6,77.37727272727273,77.02272727272727,-10.035440047253392,-0.4961606615475407,97.14707619610161
53,84.37179487179488,77.14102564102564,78.7948717948718,79.05128205128206,77.14102564102564,188.2136752136752,93.02991452991454,77.00854700854701,74.08547008547009,74.37606837606837,80.65811965811966,9.373441914575382,2.1439255442911835,143.9864827433383
54,82.2489270386266,85.41201716738198,79.71673819742489,79.59656652360515,85.41201716738198,175.08154506437768,107.91845493562232,78.21888412017168,80.69098712446352,73.3519313304721,78.34763948497854,-3.703331490879863,-6.668006632832528,104.98467413697803
55,77.975,65.4875,66.45416666666667,65.52083333333333,65.4875,182.425,95.36666666666666,72.02083333333333,66.52083333333333,71.0375,73.0625,19.068524527581598,1.4761086721384518,178.56461156709298
56,88.57915057915058,92.82239382239382,92.74903474903475,91.14671814671814,92.82239382239382,172.22393822393823,120.13899613899613,91.24710424710425,91.01544401544402,95.05791505791505,95.03088803088804,-4.57135726467285,-0.0790316542573086,85.5413668316626
57,68.25471698113208,68.80188679245283,60.18396226415094,56.985849056603776,68.80188679245283,175.79245283018867,87.14622641509433,63.10377358490566,66.68396226415095,70.27358490566037,68.51886792452831,-0.7952831482243273,-12.52570958453312,155.50527903469074
58,101.68978102189782,87.76277372262774,95.76642335766424,95.27007299270073,87.76277372262774,192.73357664233578,108.38321167883211,94.85036496350365,89.26642335766424,86.82846715328468,94.17153284671532,15.868923358423089,9.119640703622071,119.6074354389321
59,95.75732217573221,86.15899581589959,85.56903765690376,85.49372384937239,86.15899581589959,183.82008368200837,118.41004184100419,92.79916317991632,86.60669456066945,89.33891213389121,91.69456066945607,11.140248640248629,-0.684731934731948,113.3498445998446


==> data_seattle/city_level_summary_6_27.csv <==
chain_idx,mcts,drl,drl_trans_mmc,drl_trans_optimal_mmc,drl_trivial,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_vpg
50,74.85943775100401,70.89156626506023,67.6987951807229,67.44578313253012,70.89156626506023,157.8273092369478,82.12449799196787,65.4417670682731,66.63453815261045,72.59437751004016,75.08835341365462,5.597099478812599,-4.503738953093118,122.63199637434853
51,73.01255230125523,74.75732217573221,71.68200836820084,71.51882845188284,74.75732217573221,175.79916317991632,81.2050209205021,68.73221757322176,69.0836820083682,75.54811715481172,79.3347280334728,-2.333911680752224,-4.113729221469739,135.1597917949292
52,62.586363636363636,66.35454545454546,62.095454545454544,62.55909090909091,66.35454545454546,152.45454545454547,79.93181818181819,66.86363636363636,69.39545454545454,64.85454545454546,64.95,-5.6788601178243665,-6.418687491437192,129.757501027538
53,76.21794871794872,63.9059829059829,61.0,60.111111111111114,63.9059829059829,171.69230769230768,73.38034188034187,60.31196581196581,63.89316239316239,64.44871794871794,69.46581196581197,19.26574829477063,-4.547278320181887,168.66390263474653
54,77.31330472103004,73.06008583690988,65.7725321888412,64.4892703862661,73.06008583690988,171.86695278969958,90.84549356223177,66.39484978540773,73.33476394849785,68.14163090128756,66.66094420600858,5.821535569523568,-9.974740057569186,135.2405568936145
55,67.23333333333333,57.454166666666666,58.5875,58.354166666666664,57.454166666666666,192.88333333333333,76.2875,58.516666666666666,62.84583333333333,56.00416666666667,58.69166666666667,17.020813692073396,1.9725868445862635,235.71687577054175
56,81.24324324324324,83.08494208494209,76.08108108108108,76.08108108108108,83.08494208494209,176.66023166023166,101.24710424710425,84.85714285714286,84.88030888030887,81.88030888030887,84.74903474903475,-2.2166457549142637,-8.42975974720015,112.62605139644035
57,62.89150943396226,50.99528301886792,48.70283018867924,48.70283018867924,50.99528301886792,171.87735849056602,73.22169811320755,52.009433962264154,58.363207547169814,54.009433962264154,58.924528301886795,23.32809175839423,-4.495421330126724,237.04560170197018
58,93.57664233576642,82.23722627737226,81.02554744525547,81.02554744525547,82.23722627737226,187.1824817518248,88.94160583941606,79.62043795620438,78.04014598540147,82.1970802919708,82.17518248175182,13.788665512803448,-1.4733945768428534,127.61283450938623
59,79.28451882845188,75.84937238493724,73.63598326359832,75.92887029288703,75.84937238493724,172.94979079497907,100.08786610878661,79.2970711297071,81.17991631799163,75.60251046025104,78.21757322175732,4.528905560458952,-2.9181376875551743,128.01743159752866


==> data_seattle/city_level_summary_7_23.csv <==
chain_idx,mcts,drl,drl_trans_mmc,drl_trans_optimal_mmc,drl_trivial,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_vpg
50,93.59839357429719,69.63453815261045,87.95582329317268,87.38152610441767,74.46987951807229,196.3855421686747,116.8714859437751,101.2289156626506,98.11646586345381,98.66666666666667,98.93574297188755,34.41374935117365,26.310629217371226,182.02318472806965
51,87.35146443514644,75.67364016736401,84.78242677824268,84.78242677824268,80.33891213389121,203.53556485355648,109.69037656903765,96.53138075313808,94.39330543933055,93.96652719665272,93.96652719665272,15.431825721552581,12.036934645582226,168.96494526152827
52,89.52727272727273,60.93636363636364,87.0909090909091,85.82727272727273,63.11818181818182,202.8272727272727,131.7,100.53636363636363,98.07272727272728,95.48181818181818,95.48181818181818,46.91928987020737,42.92108011338207,232.85096225570638
53,90.94871794871794,66.57692307692308,90.14102564102564,89.45726495726495,66.66666666666667,211.17094017094018,122.98717948717949,96.09401709401709,97.02564102564102,95.64957264957265,95.64957264957265,36.60697092239552,35.39379934527246,217.1833878939598
54,88.9656652360515,64.31330472103004,84.19742489270386,84.36909871244636,64.68669527896996,154.1716738197425,119.47210300429184,92.43776824034335,86.6695278969957,90.84978540772532,90.84978540772532,38.33166499833168,30.9175842509176,139.71971971971976
55,84.37916666666666,72.075,76.67916666666666,75.925,69.0375,213.02916666666667,114.7125,90.52916666666667,86.7375,89.74583333333334,89.74583333333334,17.071337726904837,6.3880217366169365,195.56596138281878
56,100.95366795366796,88.50965250965251,95.95752895752896,95.95752895752896,86.3976833976834,203.24710424710426,129.17760617760618,99.51737451737452,101.56370656370656,102.05405405405405,102.05405405405405,14.059500959692905,8.414761821671616,129.63269935438842
57,77.87264150943396,53.18867924528302,64.25471698113208,63.58018867924528,57.570754716981135,200.16037735849056,112.50471698113208,87.08018867924528,86.4245283018868,87.34433962264151,87.34433962264151,46.408300815892154,20.805250088683934,276.32139056402974
58,107.35401459854015,87.43065693430657,96.21167883211679,96.21167883211679,86.61678832116789,180.21167883211677,121.24087591240875,109.74817518248175,105.88321167883211,108.84671532846716,108.84671532846716,22.787610619469028,10.043412923693438,106.11955251294037
59,103.32217573221757,75.0,92.84937238493724,92.84937238493724,76.74476987447699,205.3723849372385,129.82426778242677,104.65690376569037,101.50627615062761,97.61924686192468,97.61924686192468,37.7629009762901,23.79916317991632,173.8298465829847


==> data_seattle/city_level_summary_7_25.csv <==
chain_idx,mcts,drl,drl_trans_mmc,drl_trans_optimal_mmc,drl_trivial,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_vpg
50,82.17670682730923,67.94377510040161,72.0,71.42570281124497,67.94377510040161,170.15261044176708,100.33333333333333,83.35742971887551,83.59839357429719,85.19678714859438,86.90361445783132,20.94810261260195,5.969972810024821,150.43149308428892
51,78.85774058577405,72.2510460251046,68.99163179916317,69.2092050209205,72.2510460251046,199.13389121338912,93.66945606694561,80.27615062761507,78.92887029288703,85.13389121338912,84.53556485355648,9.14408153810516,-4.511234653694702,175.61385221218438
52,67.38181818181818,56.35454545454545,68.53181818181818,69.06363636363636,56.35454545454545,192.64545454545456,101.02727272727273,87.86818181818182,81.83181818181818,79.94090909090909,79.01363636363637,19.56767220519438,21.608323923213426,241.84545894499118
53,76.96153846153847,62.88034188034188,69.41452991452991,69.41452991452991,62.88034188034188,190.55982905982907,92.91452991452991,79.83760683760684,79.16666666666667,83.82478632478633,84.25641025641026,22.393638711431297,10.391463911920608,203.051515563409
54,76.09442060085837,59.5450643776824,71.74248927038627,71.74248927038627,59.5450643776824,157.23605150214593,103.68669527896996,78.95708154506438,75.86266094420601,79.32188841201717,79.32188841201717,27.792994089664127,20.484359233097894,164.06227475854118
55,74.2125,64.65,62.1375,62.1375,64.65,209.03333333333333,86.275,74.2,75.35416666666667,73.88333333333334,74.75,14.791183294663572,-3.886310904872394,223.3307553493168
56,87.51351351351352,78.96525096525096,78.14671814671814,78.14671814671814,78.96525096525096,170.2007722007722,108.24324324324324,86.61776061776062,85.94208494208495,89.10810810810811,89.10810810810811,10.825347154312547,-1.036573440250339,115.53882260903582
57,62.924528301886795,51.70754716981132,53.45283018867924,53.45283018867924,51.70754716981132,196.60849056603774,86.65566037735849,61.08490566037736,64.98113207547169,69.01415094339623,71.2122641509434,21.6931216931217,3.3752964787447515,280.2317095420544
58,97.14233576642336,79.22992700729927,82.46350364963503,82.46350364963503,79.22992700729927,149.97810218978103,103.23357664233576,93.22627737226277,89.93065693430657,97.35036496350365,97.35036496350365,22.608134874936667,4.081256621677641,89.29476254088166
59,93.9581589958159,70.63179916317992,79.4979079497908,79.4979079497908,70.63179916317992,200.05020920502093,111.34728033472804,91.24267782426779,83.17573221757323,86.99163179916317,88.61087866108787,33.02529471002901,12.552573899650495,183.2296664889521


==> data_seattle/city_level_summary_7_27.csv <==
chain_idx,mcts,drl,drl_trans_mmc,drl_trans_optimal_mmc,drl_trivial,vpg,static,greedy,pmedian,pmedian05,pmedian10,diff_mcts,diff_trans_drl_mmc,diff_vpg
50,78.46987951807229,60.34136546184739,67.73092369477912,67.1566265060241,61.28915662650602,179.46586345381527,90.36947791164658,79.06827309236948,78.75100401606426,78.48192771084338,80.18875502008032,30.0432612312812,12.246256239600676,197.4176372712147
51,73.91213389121339,64.22594142259415,66.58995815899581,67.30543933054393,64.22594142259415,222.06276150627616,85.39748953974896,74.99581589958159,73.48117154811716,79.2050209205021,78.60669456066945,15.081433224755688,3.680781758957643,245.7524429967427
52,63.972727272727276,55.31363636363636,64.12727272727273,65.2,54.70909090909091,212.65,88.99090909090908,83.06363636363636,75.14545454545454,72.21363636363637,70.91363636363636,15.654532007560201,15.9339304790862,284.4440792176843
53,72.98717948717949,59.43589743589744,63.68803418803419,63.17948717948718,58.86752136752137,193.63675213675214,81.11111111111111,71.7991452991453,74.67948717948718,76.75641025641026,77.1880341880342,22.799827437446073,7.154155881507042,225.79091170549324
54,75.05579399141631,60.957081545064376,67.34763948497854,67.34763948497854,60.957081545064376,172.05150214592274,91.77682403433477,75.3519313304721,71.1931330472103,74.27467811158799,74.27467811158799,23.128916426107164,10.483700626628185,182.25022882489617
55,69.075,57.25,57.795833333333334,58.541666666666664,57.25,218.59583333333333,81.51666666666667,66.48333333333333,66.425,68.32083333333334,69.1875,20.655021834061138,0.9534206695778765,281.82678311499274
56,79.21621621621621,72.87258687258688,76.11583011583012,76.11583011583012,72.87258687258688,175.6988416988417,99.50965250965251,79.86872586872587,81.20463320463321,83.66023166023166,83.66023166023166,8.705096958779256,4.450566917452578,141.10416445904417
57,61.43867924528302,45.70754716981132,52.60377358490566,51.25471698113208,45.70754716981132,211.62735849056602,79.66981132075472,59.033018867924525,63.193396226415096,64.89622641509433,66.18396226415095,34.41692466460268,15.087719298245613,363.00309597523216
58,92.51459854014598,74.33211678832117,80.49270072992701,80.04379562043796,74.33211678832117,169.90510948905109,93.60218978102189,85.16058394160584,83.98540145985402,88.6970802919708,88.6970802919708,24.46113811557911,8.287916728040452,128.5756370599499
59,88.31799163179916,69.67782426778243,78.22175732217573,78.57740585774059,69.67782426778243,210.86610878661088,104.22594142259415,88.45188284518828,79.5439330543933,85.15481171548117,86.77405857740585,26.75193658800216,12.262054885005707,202.6301567285174


==> data_seattle/seattle_7_regions_city.csv <==
index,response_time_mean,response_time_max,response_time_min,mcts
0,84.62707701746635,87.02836133118149,80.83044765775752,79.75076351595952
1,70.1801049797574,77.85024448648166,65.3566092766408,79.75076351595952
2,69.36719974081387,70.76742398098114,67.14148536876688,79.75076351595952
3,69.35769193491987,70.76742398098114,67.14148536876688,79.75076351595952
4,69.77853163219542,70.76742398098114,67.14148536876688,79.75076351595952
5,69.81945316927225,70.76742398098114,67.14148536876688,79.75076351595952
6,69.85772419363492,70.76742398098114,67.14148536876688,79.75076351595952
7,69.86321800960667,70.76742398098114,67.14148536876688,79.75076351595952
8,69.77853163219542,70.76742398098114,67.14148536876688,79.75076351595952
9,69.7924568029771,70.76742398098114,67.14148536876688,79.75076351595952
10,69.78209536764022,70.76742398098114,67.14148536876688,79.75076351595952
11,69.7924568029771,70.76742398098114,67.14148536876688,79.75076351595952
12,69.7819042707145,70.76742398098114,67.14148536876688,79.75076351595952
13,69.78255735922609,70.76742398098114,67.14507735558064,79.75076351595952
14,69.77853163219542,70.76742398098114,67.14148536876688,79.75076351595952
15,69.77918472070701,70.76742398098114,67.14507735558064,79.75076351595952
16,69.80629512469818,70.76742398098114,67.25660788398896,79.75076351595952
17,69.79602053842189,70.76742398098114,67.18068645865962,79.75076351595952
18,69.7923699539165,70.76742398098114,67.17858439247678,79.75076351595952
19,69.77853163219542,70.76742398098114,67.14148536876688,79.75076351595952
20,69.8029224861791,70.76742398098114,67.25660788398896,79.75076351595952
21,69.7924568029771,70.76742398098114,67.14148536876688,79.75076351595952
22,69.80638197375876,70.76742398098114,67.29466224736522,79.75076351595952
23,69.79754339405302,70.76742398098114,67.19743787060209,79.75076351595952
24,69.79582944149617,70.76742398098114,67.17858439247678,79.75076351595952
25,69.77853163219542,70.76742398098114,67.14148536876688,79.75076351595952
26,69.79278334723288,70.76742398098114,67.14507735558064,79.75076351595952
27,69.79816243935896,70.76742398098114,67.20424736896751,79.75076351595952
28,69.7924568029771,70.76742398098114,67.14148536876688,79.75076351595952
29,69.80638197375876,70.76742398098114,67.29466224736522,79.75076351595952
30,69.7819042707145,70.76742398098114,67.14148536876688,79.75076351595952
31,69.79939317694097,70.76742398098114,67.18068645865962,79.75076351595952
32,69.80638197375876,70.76742398098114,67.29466224736522,79.75076351595952
33,69.80994570920355,70.76742398098114,67.29466224736522,79.75076351595952
34,69.82030714454042,70.76742398098114,67.29466224736522,79.75076351595952
35,69.81684765696076,70.76742398098114,67.29466224736522,79.75076351595952
36,69.81684765696076,70.76742398098114,67.29466224736522,79.75076351595952


==> data_seattle/seattle_7_regions_region_0.csv <==
index,response_time_mean,response_time_max,response_time_min,random_mean,random_max,random_min,static,optimal_policy
0,267.81061138584806,283.6128966736085,231.99959074060584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
1,267.81061138584806,283.6128966736085,231.99959074060584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
2,267.81061138584806,283.6128966736085,231.99959074060584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
3,267.81061138584806,283.6128966736085,231.99959074060584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
4,267.0213425154718,284.8150928868934,231.99959074060584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
5,264.03621975248745,285.2028210880596,232.19959074060583,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
6,263.9693739076987,284.3701306290717,232.19959074060583,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
7,263.08530465144884,286.31745409413713,232.39959074060584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
8,260.0754339802001,282.83811661495747,232.39959074060584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
9,259.9707363693124,282.83811661495747,232.39959074060584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
10,259.550125234605,282.76235903919985,232.39959074060584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
11,257.6524129406301,282.2714499482908,232.39959074060584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
12,255.6780639069057,282.0285928054336,232.39959074060584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
13,256.1818560162194,281.61895815245225,232.81893495412956,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
14,255.2889903870125,281.6049368914552,232.81893495412956,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
15,250.78345625661544,280.2846583572653,232.79810162079625,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
16,249.8166467685912,279.87713147554484,229.05798702816583,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
17,249.30976420780544,279.87713147554484,227.19239563031635,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
18,248.65283604726343,278.6418310408229,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
19,244.79275450862053,278.6418310408229,225.7336881639476,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
20,245.21596277454603,278.6418310408229,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
21,245.5566685219345,278.2332288902853,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
22,245.4985088850933,277.66763749243586,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
23,247.10615890627923,278.0751643741563,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
24,247.87031848787876,277.6665622236187,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
25,244.2896373550444,277.6665622236187,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
26,244.12884023427657,277.6665622236187,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
27,244.2043654381376,277.6665622236187,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
28,238.2856601018656,245.83642031667105,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
29,238.80237239128684,245.83642031667105,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
30,238.37534085918472,245.83642031667105,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
31,234.50728950770707,239.11984215527343,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
32,234.75584736064857,241.18439987431924,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
33,235.0614887548276,244.5314479952804,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
34,235.10851154092973,245.53045593178837,225.7253548306143,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
35,234.78914337244132,245.53045593178837,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
36,234.81147381862183,245.83642031667105,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
37,234.5854453673177,244.42553321989683,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
38,233.85925994613996,243.82843177062148,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
39,233.69726252663423,242.7490723580222,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
40,233.07636713140585,238.98212369386107,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
41,233.4709174505386,241.11111240131223,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
42,233.7420849873666,242.96015299761797,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
43,233.5587953380364,243.08648020983225,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
44,233.51381421131043,243.9591609341259,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
45,233.17193779496392,241.90808209828197,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
46,233.16420227322865,241.90808209828197,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
47,233.08488738521808,241.90808209828197,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
48,233.29200725332225,241.90808209828197,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
49,233.0954246994912,241.90808209828197,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
50,233.3077305081194,242.08747227332427,226.22270331546275,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
51,233.3467242103279,242.4122363309513,226.22270331546275,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
52,233.92287787668857,242.96015299761797,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
53,233.9188465121056,241.88090836232493,225.53453127245203,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
54,234.02458717932865,240.98512623226856,225.53453127245203,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
55,234.25111724750093,241.90808209828197,225.53453127245203,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
56,234.426969340267,242.68986340817509,225.53453127245203,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
57,233.7386371812237,241.23285370738037,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
58,232.7322132662484,237.04160907562903,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
59,232.76295675880493,238.18982694101908,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
60,232.53086784632904,237.23535907562905,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
61,232.29590433579332,236.90772161355088,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
62,232.67140402080952,236.90772161355088,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
63,232.63079018357928,236.95367830023332,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
64,232.37890671988276,236.95367830023332,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
65,232.6454708983516,236.53002238625487,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
66,232.60626913223413,236.99019698841752,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
67,232.5707284751671,236.1177332203016,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
68,232.5552891140692,236.1177332203016,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
69,232.2582513101176,237.4054319112787,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
70,232.2612805770773,236.99019698841752,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
71,231.95384818706725,236.1177332203016,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
72,231.89888352064017,236.1177332203016,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
73,231.95308141431437,236.1177332203016,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
74,231.88021041179908,236.1177332203016,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
75,231.8708227299957,236.1177332203016,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
76,232.0571733930533,236.1177332203016,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
77,231.53003016770865,236.1177332203016,225.1915062010609,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
78,231.48765915125648,236.1177332203016,224.9168579326626,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
79,231.5020497892533,236.1177332203016,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
80,231.44121624847597,236.1177332203016,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
81,231.5659151854421,236.73456919424663,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
82,231.46247120850592,237.41509392411388,224.4278698374245,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
83,231.68825118454723,237.41509392411388,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
84,231.65594482373135,237.22134392411388,224.4278698374245,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
85,231.68424276070664,237.41509392411388,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
86,231.3728754676232,236.73456919424663,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
87,231.9406706497775,237.66462349400635,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
88,231.72097971251836,237.84813798676,223.24591787945573,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
89,231.8428883813637,238.04188798676,224.58142081251304,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
90,231.72448157486969,238.04188798676,224.0478919757584,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
91,231.86246023949627,237.84813798676,224.61455864242504,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
92,232.42880961442253,237.84813798676,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
93,231.794140988444,237.35485904931912,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
94,231.81310087381345,236.73456919424663,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
95,231.12009100885723,237.35485904931912,222.30016586674196,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
96,231.6420300491758,237.35485904931912,223.9534638232657,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
97,232.26612107946735,237.35485904931912,225.2904465664459,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
98,231.45970052683444,237.35485904931912,225.2904465664459,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
99,230.85355987885632,237.35485904931912,220.36715264243315,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
100,231.63754087016864,237.35485904931912,225.2904465664459,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
101,232.13925128132385,237.35485904931912,225.2904465664459,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
102,231.7060908268952,237.35485904931912,225.2904465664459,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
103,231.8420395566473,237.35485904931912,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
104,231.26772240653008,237.35485904931912,221.1641223394028,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
105,231.41588012002876,237.35485904931912,221.9610920363725,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
106,231.55077470369525,237.42308210334156,221.9610920363725,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
107,231.98054941157625,237.35485904931912,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125
108,231.95244021654037,237.35485904931912,225.33785483061428,263.3460550771692,273.6030917709959,253.78638197745843,223.73485298790348,219.39759539393125


==> data_seattle/seattle_7_regions_region_1.csv <==
index,response_time_mean,response_time_max,response_time_min,random_mean,random_max,random_min,static,optimal_policy
0,245.95633355272184,295.4677487179487,217.06447722473607,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
1,245.95633355272184,295.4677487179487,217.06447722473607,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
2,245.95633355272184,295.4677487179487,217.06447722473607,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
3,245.95633355272184,295.4677487179487,217.06447722473607,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
4,243.70229058000825,272.570407239819,215.70228567119156,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
5,220.5133018785137,271.2149303167421,175.11142654600303,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
6,194.828977594954,235.58500573152332,164.59009411764706,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
7,188.1100632387221,224.78525067873304,164.63800844645553,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
8,185.39790338680925,224.1835840120664,165.46238280542988,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
9,185.67502023858492,222.71819426847665,163.37288536953244,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
10,180.10716051007816,192.0925046757164,163.37288536953244,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
11,182.29642767036884,201.33778944193065,164.97556742081449,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
12,180.6252524612642,194.4569819004525,164.05759125188538,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
13,182.15989946524067,204.1671429864253,163.60058129713426,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
14,180.32655861785275,197.1365197586727,167.3785773755656,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
15,173.2557155080214,193.55021598793363,162.78682594268474,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
16,171.08426085287263,180.18466968325797,165.14008748114628,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
17,171.40468312080077,181.27586063348411,164.41873122171947,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
18,170.52039424105308,183.3156657616893,162.82042594268475,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
19,171.0922012066365,177.4476349924585,165.93117647058824,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
20,171.13268128342247,174.07561840120658,164.594614479638,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
21,171.01157060194708,176.04791372549022,163.96809683257916,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
22,170.71936602221308,174.71286425339366,163.92505912518854,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
23,170.57656045523106,176.99644705882355,164.11228748114627,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
24,171.1860944193062,181.0560374057316,163.46119487179487,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
25,173.2318497189085,181.0560374057316,164.66708717948717,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
26,173.36341837378305,180.96892639517347,165.71702775263955,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
27,173.5484214177979,181.24250045248868,164.66708717948717,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
28,173.6755609214315,182.18374811463048,165.47614539969834,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
29,173.4623914438503,181.6652609351433,164.92188929110108,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
30,173.06098560263266,180.4267707390649,164.39037164404223,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
31,173.30036075689017,180.39317073906489,166.621838612368,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
32,173.2750030440148,180.6235707390649,167.41233846153847,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
33,173.28645221445225,180.20228174962293,167.41659607843138,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
34,174.11887483888663,179.02224826546004,167.07260784313726,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
35,173.999963800905,178.74894841628958,168.2382811463047,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
36,174.31510133004252,181.06587149321268,167.86022473604825,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
37,174.64628128342247,181.06587149321268,167.62273604826547,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
38,174.69204862196628,181.06587149321268,168.7442129713424,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
39,174.87393122171946,181.06587149321268,168.31362473604827,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
40,174.54538159879337,181.06587149321268,168.20923227752638,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
41,174.82126189496776,181.5858714932127,169.13734630467573,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
42,174.9341938571233,181.5858714932127,169.13734630467573,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
43,175.59717202797202,181.5858714932127,168.7813463046757,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
44,174.81381458933222,180.84940422322776,168.56593484162894,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
45,174.66755880981765,180.86127209653088,168.9298262443439,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
46,174.67906570684218,180.35840030165912,168.7813463046757,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
47,174.98756391059922,180.55686184012063,168.1146539969834,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
48,174.53631298505417,180.43169894419304,168.1146539969834,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
49,174.12628918140683,180.35840030165912,166.77200000000002,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
50,174.55235872754696,181.0478657616893,168.5071113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
51,174.39347854106677,181.0478657616893,168.5071113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
52,174.89262821883997,181.0478657616893,168.5071113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
53,174.23273415604,180.61803831070887,166.77200000000002,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
54,174.26974847113672,180.43169894419304,168.132195173454,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
55,174.20033382695738,180.61803831070887,167.15271040723982,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
56,174.3484627176745,181.0398657616893,167.928455505279,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
57,174.60515390100093,180.43169894419304,168.132195173454,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
58,174.25623833813245,180.43169894419304,168.132195173454,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
59,174.1347272727273,180.41957677224735,167.91944645550527,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
60,174.02565147401617,180.61803831070887,167.30777767722478,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
61,173.6579339914987,179.99686184012066,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
62,174.53349803921571,180.41035595776776,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
63,174.62554109419992,180.41868929110103,168.132195173454,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
64,174.4575379130673,180.41035595776776,168.132195173454,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
65,173.8200373508844,180.40235595776767,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
66,173.58712957630607,179.99686184012066,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
67,174.34862673796795,180.61803831070887,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
68,173.48331112025232,179.79294419306186,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
69,173.48828893459483,179.79294419306186,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
70,174.57619969834087,180.79868929110108,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
71,173.3717630878925,179.96326184012065,166.8533677224736,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
72,173.58209258192787,179.96326184012065,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
73,173.77127544220485,179.96326184012065,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
74,173.78678173591115,179.96326184012065,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
75,172.9052620595091,180.38597677224735,166.3044479638009,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
76,173.8737278211984,180.5844383107089,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
77,173.3586518305224,179.96326184012065,167.2223894419306,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
78,173.3645680515563,179.03759487179485,166.79072277526396,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
79,173.60692082819142,179.96326184012065,166.37284796380092,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
80,173.07353352529825,179.05882654600305,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
81,172.95911923762512,179.05882654600305,167.63387360482656,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
82,173.88704672974086,179.96326184012065,167.75118129713425,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
83,174.33817945975596,179.96326184012065,167.9002274509804,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
84,173.70959769642124,179.96326184012065,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
85,173.50403362128066,179.96326184012065,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
86,174.2161581242287,179.96326184012065,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
87,174.01722544906076,179.96326184012065,167.9002274509804,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
88,173.56747242561357,179.96326184012065,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
89,174.1803400246812,179.96326184012065,167.46264977375566,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
90,174.28422254216372,179.96326184012065,167.46264977375566,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
91,174.43350037021804,179.05882654600305,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
92,174.10828992184287,179.79294419306186,167.46264977375566,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
93,174.1160352392705,180.1812775263952,167.55652307692307,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
94,173.93625561497325,180.1812775263952,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
95,174.0239963800905,180.1812775263952,167.759983107089,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
96,174.1109033045386,180.40235595776767,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
97,174.29169710681475,180.1812775263952,167.9871113122172,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
98,174.2788447826683,179.4471598793364,168.132195173454,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
99,174.31010185109008,179.4471598793364,168.132195173454,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
100,174.59318853695322,180.1812775263952,168.132195173454,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552
101,174.1209644316468,179.4072775263952,168.132195173454,222.5552369720965,229.58898808446457,216.63253378582203,163.55022111613877,154.56643257918552


==> data_seattle/seattle_7_regions_region_2.csv <==
index,response_time_mean,response_time_max,response_time_min,random_mean,random_max,random_min,static,optimal_policy
0,196.49778653228705,212.7218800026917,187.1254872533186,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
1,196.49778653228705,212.7218800026917,187.1254872533186,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
2,196.49778653228705,212.7218800026917,187.1254872533186,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
3,196.49778653228705,212.7218800026917,187.1254872533186,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
4,192.31286760728537,195.66091188887472,187.9420364231374,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
5,191.15730480728487,196.4086617401221,187.3554400952017,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
6,190.61049889111695,192.4429834813776,187.3554400952017,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
7,190.5966983764072,193.09550873390288,187.3554400952017,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
8,190.41294393958717,194.4931565833652,186.80392494368647,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
9,190.9917885101815,196.44428453539604,187.25768838454675,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
10,191.18277815931853,195.8242314448836,186.14661959709292,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
11,191.15110660506636,195.8242314448836,186.004684113222,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
12,190.84378645565687,195.8242314448836,187.01785553643023,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
13,191.778879424424,195.92726174791383,187.25768838454675,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
14,190.4379677335641,193.9958697245952,187.01785553643023,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
15,190.14663446430387,193.22470763030017,187.1597910203012,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
16,190.1841547889967,192.53484104721832,187.1597910203012,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
17,190.2735539604897,193.11405729808604,186.56409209557003,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
18,189.6650514532679,191.92686684516977,186.4610617925397,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
19,190.12743716812392,192.44171146953403,186.3449196558857,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
20,189.8843923101988,192.34442691288763,186.3449196558857,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
21,189.3481488913745,192.34442691288763,186.3449196558857,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
22,189.43376206763548,192.34442691288763,186.3449196558857,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
23,189.01075827444404,191.97365467437345,186.3449196558857,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
24,188.88074238979107,191.7349449969541,186.0868551397566,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
25,188.66998873569307,191.7349449969541,186.1589103694732,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
26,188.15665706536228,191.36095306147024,185.56766322056467,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
27,188.12936097072983,191.36095306147024,185.56766322056467,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
28,187.71084277686975,191.28118155609388,185.08085970150316,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
29,187.92051017474247,191.36095306147024,185.08085970150316,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
30,187.67125318111627,191.28118155609388,184.79943810475012,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
31,187.6117490488849,191.28118155609388,185.3186300239421,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
32,187.5556634494892,191.28118155609388,185.3186300239421,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
33,187.6948966909951,191.28118155609388,185.3186300239421,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
34,187.7637138952962,191.28118155609388,185.3186300239421,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
35,187.61474261452983,191.28118155609388,185.3186300239421,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
36,187.38140933754215,191.02311703996483,185.14470325626533,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
37,187.47480295914647,190.6716670562568,184.96718004023404,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
38,187.481875026563,190.6716670562568,184.79943810475012,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
39,187.4242957514067,190.6716670562568,185.06493175088897,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
40,187.4241555874955,191.02311703996483,184.96718004023404,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
41,187.4713548528766,190.6716670562568,185.06493175088897,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
42,187.4301036309802,190.6716670562568,184.86486658308183,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
43,187.99606807749817,190.76198963690197,184.6270962606429,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
44,187.95812856507183,190.76198963690197,185.2816417151884,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
45,187.89649555609648,190.41053965319392,185.73540515604856,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
46,187.94736650741768,190.41053965319392,185.2192761237905,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
47,188.1975897248656,190.41053965319392,186.4610617925397,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
48,187.86264868015869,190.41053965319392,184.8671902227039,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
49,187.7769421471504,190.41053965319392,185.39581110898607,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
50,187.87711396928609,190.29223626517629,185.6974716484622,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
51,188.58336563550844,190.29223626517629,186.4610617925397,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
52,188.3912700816014,190.15247513706487,185.6974716484622,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
53,188.69793134874175,190.15247513706487,185.6974716484622,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
54,188.46687236060723,190.31209836797143,185.6974716484622,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
55,188.5642923078805,190.15247513706487,185.6974716484622,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
56,188.45584122816845,190.15247513706487,185.6974716484622,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
57,188.05271599071165,190.15247513706487,185.6974716484622,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
58,188.23626989324583,190.15247513706487,185.71339959907635,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
59,188.21012797553504,190.15247513706487,185.71339959907635,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
60,188.36313528147727,190.15247513706487,185.71339959907635,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
61,188.22019876825115,190.15247513706487,185.71339959907635,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
62,188.22436950790575,190.42822111366112,185.71339959907635,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
63,187.812853424272,190.15247513706487,185.6794914431836,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
64,187.9881288661188,190.15247513706487,185.69932946222391,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
65,187.6955987501561,190.15247513706487,185.59971993780724,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
66,187.78286427967035,191.45752564211537,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
67,187.6464447161916,190.6108275957329,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
68,187.49706368156905,190.6108275957329,185.2245549817955,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
69,187.34833945247453,190.6108275957329,185.2245549817955,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
70,187.4482185587869,190.6108275957329,185.2245549817955,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
71,186.99471924234052,187.6760715500021,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
72,187.10431372085,188.40975631136047,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
73,187.31561144886325,189.47746566294077,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
74,187.36409629734808,190.0528718106733,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
75,187.37837989579592,189.55623450493715,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
76,187.8211438302443,190.0528718106733,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
77,187.60095585621613,189.47746566294077,185.2245549817955,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
78,187.7716394388228,190.0528718106733,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
79,187.5662856008124,189.0237022220805,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
80,187.402323953548,188.1648415253517,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
81,188.6020994723468,196.67774953249184,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
82,187.81325184459664,188.72358623046736,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
83,187.84889567290912,189.11566834190432,185.8950283869551,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
84,188.4507681124003,192.1328181003584,185.12680327114057,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
85,187.8164915764814,192.1328181003584,185.12680327114057,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
86,188.06274294648645,192.1328181003584,185.77932852366584,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
87,187.9064485702364,192.1328181003584,185.7180387323445,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
88,187.79358694364277,192.1328181003584,184.8378110523184,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
89,187.78448109489645,192.1328181003584,184.25746472438263,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
90,187.7149831462013,192.1328181003584,184.80897987589785,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
91,187.60904991358183,192.1328181003584,184.80897987589785,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
92,187.53428805458643,192.1328181003584,185.4412649460949,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
93,187.46279651513225,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
94,187.4092646791773,192.1328181003584,185.12680327114057,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
95,187.7568722495257,192.1328181003584,185.12680327114057,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
96,187.4410299121523,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
97,187.54837673721792,192.1328181003584,184.80897987589785,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
98,187.5894443043852,192.1328181003584,184.80897987589785,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
99,187.44841220280068,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
100,187.6107981027926,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
101,187.6107981027926,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
102,187.156275033582,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
103,186.99535485384249,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
104,186.99535485384249,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
105,187.0366060757389,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
106,186.94275850916404,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
107,186.94275850916404,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
108,187.14329474297995,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
109,187.14329474297995,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
110,187.14329474297995,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
111,187.14329474297995,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
112,187.1667551535371,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
113,187.1020144547605,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
114,187.04534499334795,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
115,186.77735157903135,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
116,186.77735157903135,192.1328181003584,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
117,186.8289373155886,192.1328181003584,185.0256898401972,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
118,186.7876860936922,192.1328181003584,185.0256898401972,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
119,186.3771944389709,188.850192935668,185.0256898401972,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
120,186.81526984913523,189.741489048975,185.0256898401972,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
121,186.5101184853121,188.850192935668,185.0256898401972,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
122,186.4207887397499,187.98124539575275,185.0256898401972,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
123,186.359610472634,187.1946047962089,185.0256898401972,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
124,186.53558076944373,187.91918005440093,185.0256898401972,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
125,186.3258204092435,186.7329541912817,185.0256898401972,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
126,186.20141840597736,187.02047030614705,185.0256898401972,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
127,186.1444766822245,186.7329541912817,184.9226595371669,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
128,185.98181530013895,186.7329541912817,184.80897987589785,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
129,185.97466998333456,186.7329541912817,184.80897987589785,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
130,186.35324126126756,189.741489048975,184.6730398302804,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
131,186.46257570444985,189.741489048975,184.6730398302804,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
132,186.4532093132653,189.1846953050845,184.6730398302804,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
133,186.4532093132653,189.1846953050845,184.6730398302804,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
134,186.53569398401976,189.28772560811484,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
135,186.56757881473152,189.1846953050845,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
136,186.5867998485428,189.1846953050845,185.0256898401972,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
137,186.61771655577837,189.1846953050845,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
138,186.61771655577837,189.1846953050845,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
139,186.57472413153596,189.63845874594475,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
140,186.576465333882,189.1846953050845,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
141,186.49222168774315,189.1846953050845,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
142,186.4939628900892,189.1846953050845,184.571926399337,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
143,186.49222168774315,189.1846953050845,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
144,186.3313015080037,189.1846953050845,184.571926399337,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
145,186.4509704658468,189.1846953050845,184.571926399337,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
146,186.37255272990004,189.1846953050845,184.9120101789281,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
147,186.3416360226645,189.1846953050845,184.571926399337,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
148,186.38891269091528,189.1846953050845,184.4688960963067,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
149,186.3901510080404,189.1846953050845,184.4688960963067,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
150,186.2593090312793,189.1846953050845,184.3552164350376,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
151,186.4089461650806,189.1846953050845,184.4688960963067,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
152,186.4657157930188,189.1846953050845,184.4688960963067,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
153,186.4657157930188,189.1846953050845,184.4688960963067,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
154,186.4417663582787,189.1846953050845,184.4688960963067,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
155,186.5287270013021,189.1846953050845,184.4688960963067,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805
156,186.4090580434589,189.1846953050845,184.4688960963067,197.72810004188094,203.2457307117458,192.71084286943767,214.59942774519385,185.56756998455805

